Quantum Rangefinding

Quantum light generated in non-degenerate squeezers has many applications such as sub-shot-noise transmission measurements to maximise the information extracted by one photon or quantum illumination to increase the probability in target detection. However, any application thus far fails to consider the thermal characteristics of one half of the bipartite down-converted photon state often used in these experiments. We show here that a maximally mixed state, normally viewed as nuisance, can indeed be used to extract information about the position of an object while at the same time providing efficient camouflaging against other thermal or background light.

==> data/crystalB-complete_mod4.csv <==
399.85,1278,1225,1155
399.998,1276,1228,1320
400.146,1278,1229,1157
400.294,1274,1227,1156
400.441,1283,1236,1153
400.589,1278,1234,1156
400.736,1284,1231,1156
400.884,1274,1225,1158
401.031,1290,1229,1153
401.179,1272,1233,1157
401.326,1281,1229,1156
401.474,1277,1229,1155
401.621,1279,1226,1158
401.769,1280,1232,1158
401.916,1283,1228,1159
402.064,1287,1229,1156
402.211,1277,1222,1159
402.358,1277,1230,1157
402.506,1288,1226,1173
402.653,1285,1235,1178
402.8,1281,1232,1199
402.948,1291,1260,1208
403.095,1309,1263,1202
403.242,1348,1297,1196
403.389,1366,1330,1176
403.537,1416,1376,1156
403.684,1389,1336,1154
403.831,1355,1300,1153
403.978,1341,1303,1159
404.125,1308,1268,1162
404.272,1290,1239,1156
404.419,1293,1229,1155
404.566,1132,1137,1138
404.713,1291,1239,1155
404.86,1286,1236,1158
405.007,1288,1227,1156
405.154,1280,1226,1154
405.301,1285,1236,1152
405.448,1285,1232,1152
405.595,1281,1233,1161
405.742,1277,1239,1152
405.889,1285,1234,1153
406.036,1271,1235,1157
406.182,1288,1232,1153
406.329,1287,1233,1155
406.476,1291,1240,1160
406.623,1287,1231,1155
406.769,1279,1237,1157
406.916,1286,1237,1152
407.063,1290,1237,1157
407.209,1287,1235,1156
407.356,1281,1238,1159
407.503,1276,1244,1154
407.649,1304,1240,1155
407.796,1286,1236,1158
407.942,1291,1230,1158
408.089,1290,1239,1158
408.235,1284,1234,1156
408.382,1305,1242,1158
408.528,1289,1231,1154
408.675,1290,1238,1157
408.821,1296,1237,1152
408.968,1298,1243,1158
409.114,1296,1244,1158
409.26,1284,1238,1157
409.407,1299,1240,1155
409.553,1295,1236,1152
409.699,1283,1240,1155
409.845,1287,1238,1158
409.992,1283,1243,1161
410.138,1290,1242,1159
410.284,1287,1243,1156
410.43,1290,1236,1155
410.576,1286,1237,1154
410.723,1302,1245,1154
410.869,1297,1238,1156
411.015,1293,1232,1160
411.161,1290,1233,1158
411.307,1294,1235,1156
411.453,1298,1244,1157
411.599,1296,1244,1156
411.745,1300,1238,1156
411.891,1289,1238,1155
412.037,1291,1234,1159
412.183,1267,1219,1150
412.329,1287,1240,1158
412.475,1291,1234,1158
412.62,1296,1255,1154
412.766,1296,1230,1154
412.912,1299,1250,1158
413.058,1303,1249,1157
413.204,1294,1247,1158
413.349,1306,1239,1156
413.495,1307,1244,1160
413.641,1303,1242,1153
413.786,1294,1246,1158
413.932,1303,1248,1156
414.078,1293,1238,1154
414.223,1299,1243,1159
414.369,1292,1247,1163
414.514,1317,1242,1160
414.66,1296,1252,1158
414.805,1300,1248,1157
414.951,1304,1245,1160
415.096,1303,1253,1161
415.242,1297,1243,1160
415.387,1299,1240,1159
415.533,1300,1246,1161
415.678,1308,1238,1157
415.823,1303,1250,1160
415.969,1292,1243,1155
416.114,1301,1246,1159
416.259,1302,1250,1156
416.405,1312,1252,1160
416.55,1310,1246,1156
416.695,1303,1248,1154
416.84,1306,1257,1156
416.986,1314,1241,1160
417.131,1301,1248,1157
417.276,1305,1247,1161
417.421,1303,1250,1156
417.566,1300,1253,1159
417.711,1295,1251,1157
417.856,1308,1244,1159
418.001,1310,1253,1160
418.146,1306,1257,1161
418.291,1317,1249,1157
418.436,1305,1243,1160
418.581,1305,1242,1155
418.726,1306,1244,1159
418.871,1314,1250,1155
419.016,1306,1249,1161
419.161,1311,1256,1161
419.306,1306,1241,1159
419.45,1303,1255,1160
419.595,1307,1246,1156
419.74,2296,1252,1158
419.885,1314,1253,1157
420.029,1304,1245,1156
420.174,1304,1250,1164
420.319,1313,1249,1156
420.463,1315,1252,1158
420.608,1309,1253,1161
420.753,1310,1247,2559
420.897,1310,1248,1156
421.042,1310,1248,1156
421.186,1316,1249,1155
421.331,1309,1261,1158
421.475,1315,1250,1156
421.62,1305,1244,1157
421.764,1306,1261,1161
421.909,1304,1247,1158
422.053,1300,1248,1157
422.197,1315,1251,1157
422.342,1309,1249,1159
422.486,1308,1257,1161
422.63,1308,1246,1156
422.775,1314,1246,1158
422.919,1306,1244,1159
423.063,1313,1256,1153
423.207,2483,2900,1156
423.352,1305,1249,1160
423.496,1305,1246,1158
423.64,1307,1245,1161
423.784,1311,1248,1158
423.928,1309,1246,1153
424.072,1314,1246,1157
424.216,1310,1256,1155
424.36,1306,1244,1157
424.504,1308,1253,1157
424.648,1316,1252,1153
424.792,1306,1251,1160
424.936,1310,1257,1158
425.08,1310,1250,1154
425.224,1306,1249,1160
425.368,1310,1252,1163
425.512,1308,1253,1159
425.656,1311,1243,1158
425.799,1313,1252,1161
425.943,1309,1248,1158
426.087,1308,1251,1162
426.231,1306,1253,1159
426.374,1301,1253,1154
426.518,1306,1247,1158
426.662,1308,1245,1154
426.805,1310,1245,1158
426.949,1299,1248,1156
427.093,1316,1247,1155
427.236,1295,1253,1154
427.38,1303,1250,1153
427.523,1303,1249,1156
427.667,1311,1248,1156
427.81,1306,1243,1158
427.954,1303,1251,1160
428.097,1313,1248,1160
428.24,1306,1247,1156
428.384,1306,1255,1156
428.527,1298,1245,1154
428.671,1312,1243,1155
428.814,1290,1247,1158
428.957,1301,1233,1155
429.1,1303,1246,1155
429.244,1316,1247,1158
429.387,1309,1248,1157
429.53,1303,1248,1158
429.673,1290,1238,1160
429.816,1300,1239,1154
429.96,1303,1235,1156
430.103,1299,1246,1160
430.246,1297,1246,1155
430.389,1302,1235,1157
430.532,1299,1252,1160
430.675,1288,1245,1159
430.818,1294,1241,1159
430.961,1293,1248,1159
431.104,1287,1238,1157
431.247,1283,1239,1152
431.39,1288,1239,1157
431.533,1292,1239,1156
431.675,1298,1240,1158
431.818,1293,1236,1155
431.961,1287,1234,1156
432.104,1288,1232,1155
432.247,1290,1233,1155
432.389,1295,1241,1156
432.532,1284,1233,1159
432.675,1286,1239,1156
432.817,1281,1246,1155
432.96,1288,1232,1151
433.103,1281,1237,1155
433.245,1288,1231,1158
433.388,1273,1228,1157
433.53,1289,1226,1160
433.673,1277,1226,1162
433.815,1273,1233,1154
433.958,1281,1231,1161
434.1,1285,2465,1155
434.243,1270,1219,1154
434.385,1279,1227,1157
434.528,1262,1224,1149
434.67,1260,1218,1151
434.812,1256,1217,1152
434.955,1256,1224,1154
435.097,1260,1214,1155
435.239,1252,1217,1157
435.381,1299,1250,1157
435.524,1251,1213,1152
435.666,1254,1206,1152
435.808,1250,1198,1150
435.95,1234,1602,1155
436.092,1228,1292,1151
436.234,1210,1191,1150
436.376,1197,1177,1150
436.518,1195,1174,1149
436.66,1182,1170,1151
436.769,1277,1258,1151
436.916,1283,1253,1149
437.062,1278,1253,1149
437.208,1279,1252,1150
437.355,1276,1251,1153
437.501,1277,1249,1152
437.647,1275,1261,1152
437.794,1268,1252,1152
437.94,1282,1248,1158
438.086,1282,1257,1154
438.232,1285,1250,1156
438.379,1283,1249,1150
438.525,1276,1256,1153
438.671,1266,1256,1153
438.817,1269,1243,1150
438.963,1269,1255,1156
439.109,1890,1251,1147
439.255,2224,1250,1153
439.401,1274,1251,1154
439.547,1271,1254,1152
439.693,1277,1251,1154
439.839,1278,1426,1151
439.985,1274,1535,1154
440.131,1285,1661,1154
440.277,1272,1243,1150
440.423,1268,1246,1153
440.569,1275,1250,1156
440.715,1281,1251,1154
440.86,1269,1253,1154
441.006,1272,1255,1155
441.152,1280,1251,1153
441.298,1278,1251,1154
441.444,1271,1255,1156
441.589,1283,1264,1156
441.735,1278,1258,1154
441.881,1283,1256,1156
442.026,1287,1253,1157
442.172,1277,1260,1154
442.318,1284,1251,1155
442.463,1282,1255,1157
442.609,1276,1257,1155
442.754,1284,1252,1156
442.9,1283,1250,1159
443.045,1285,1255,1155
443.191,1282,1251,1156
443.336,1291,1256,1158
443.482,1284,1258,1162
443.627,1285,1260,1157
443.772,1284,1257,1159
443.918,1287,1260,1157
444.063,1288,1260,1156
444.208,1292,1259,1155
444.354,1279,1265,1161
444.499,1277,1256,1158
444.644,1289,1252,1156
444.79,1289,1264,1160
444.935,1285,1266,1161
445.08,1284,1264,1156
445.225,1279,1252,1158
445.37,1283,1257,1157
445.515,1286,1277,1159
445.66,1288,1259,1163
445.806,1293,1264,1162
445.951,1280,1255,1157
446.096,1287,1256,1161
446.241,1282,1262,1159
446.386,1284,1268,1163
446.531,1292,1273,1157
446.676,1280,1267,1159
446.82,1296,1262,1163
446.965,1287,1256,1162
447.11,1291,1278,1162
447.255,1294,1265,1163
447.4,1293,1268,2795
447.545,1291,1267,1159
447.689,1288,1265,1157
447.834,1300,1269,1160
447.979,1296,1261,1156
448.124,1289,1270,1159
448.268,1293,1255,1160
448.413,1291,1257,1158
448.558,1286,1270,1160
448.702,1297,1274,1166
448.847,1298,1268,1159
448.992,1294,1263,1161
449.136,1286,1261,1160
449.281,1296,1260,1155
449.425,1290,1263,1158
449.57,1293,1261,1161
449.714,1309,1271,1162
449.859,3548,1267,1159
450.003,1291,1272,1160
450.147,1301,1265,1157
450.292,1299,1266,1162
450.436,1294,1262,1157
450.581,1292,1269,1164
450.725,1299,1270,1157
450.869,1303,1264,1157
451.013,5190,1261,1160
451.158,1299,1274,1159
451.302,1293,1273,1157
451.446,1294,1273,1157
451.59,1302,1273,1156
451.734,1302,1274,1157
451.879,1289,1267,1159
452.023,1297,1274,1156
452.167,1290,1272,1156
452.311,1291,1266,1156
452.455,1296,1260,1160
452.599,1301,1267,1154
452.743,1306,1272,1154
452.887,1297,1273,1159
453.031,1304,1270,1158
453.175,1292,1265,1157
453.319,1311,1275,1154
453.462,1295,1550,1152
453.606,1296,1270,1153
453.75,1296,1281,1156
453.894,1299,1276,1161
454.038,1304,1265,1160
454.182,1305,1274,1157
454.325,1299,1279,1160
454.469,1309,1271,1161
454.613,1312,1265,1158
454.756,1305,1271,1157
454.9,1308,1273,1158
455.044,1300,1278,1157
455.187,1311,1275,1155
455.331,1306,1270,1158
455.474,1293,1272,1155
455.618,1307,1270,1155
455.762,1301,1274,1156
455.905,1311,1278,1157
456.048,1307,1273,1159
456.192,1310,1278,1146
456.335,1301,1276,1153
456.479,1301,1274,1157
456.622,1311,1277,1159
456.765,1311,1267,1156
456.909,1304,1281,1154
457.052,1303,1275,1156
457.195,1313,1287,1154
457.339,1300,1279,1158
457.482,1313,1274,1156
457.625,1303,1271,1156
457.768,2099,1276,1156
457.912,1305,1270,1156
458.055,1304,1269,1157
458.198,1293,1271,1158
458.341,1306,1278,1158
458.484,1310,1285,1158
458.627,1308,1273,1155
458.77,1313,1270,1153
458.913,1303,1275,1154
459.056,1292,1282,1156
459.199,1307,1273,1151
459.342,1300,1271,1156
459.485,1302,1279,1156
459.628,1303,1271,1154
459.771,1301,1282,1156
459.913,1310,1283,1157
460.056,1320,1276,1155
460.199,1304,1285,1156
460.342,1301,1277,1160
460.485,1312,1271,1158
460.627,1301,1278,1159
460.77,1305,1273,1156
460.913,1311,1273,1991
461.055,1316,1284,1157
461.198,1306,1274,1158
461.341,1301,1258,1153
461.483,1302,1277,1158
461.626,1296,1279,1151
461.768,1291,1267,1158
461.911,1308,1276,1159
462.053,1300,1284,1160
462.196,1304,1279,1158
462.338,1309,1271,1159
462.481,1306,1270,1158
462.623,1311,1279,1157
462.765,1302,1276,1158
462.908,1292,1273,1156
463.05,1302,1266,1152
463.192,1307,1267,1158
463.335,1305,1278,1158
463.477,1291,1268,1154
463.619,1304,1280,1598
463.761,1290,1281,1156
463.904,1305,1271,1156
464.046,1292,1276,1155
464.188,1308,1275,1155
464.33,1299,1277,1154
464.472,1302,1281,1154
464.614,1303,1270,1154
464.756,1295,1276,1157
464.898,1304,1263,1157
465.04,1295,1276,1159
465.182,1304,1260,1155
465.324,1297,1271,1151
465.466,1295,1274,1159
465.608,1302,1264,1155
465.75,1301,1271,1153
465.892,1303,1269,1153
466.034,1298,1263,1157
466.175,1301,1272,1156
466.317,1306,1259,1155
466.459,1288,1264,1154
466.601,1291,1267,1152
466.742,1293,1265,1154
466.884,1294,1258,1154
467.026,1295,1265,1158
467.167,1300,1263,1151
467.309,1291,1258,1152
467.451,1288,1268,1255
467.592,1295,1268,1154
467.734,1281,1267,1156
467.875,1295,1265,1151
468.017,1291,1257,1154
468.158,1288,1271,1156
468.3,1284,1260,1155
468.441,1276,1258,1152
468.583,1288,1258,1152
468.724,1287,1254,1152
468.865,1285,1260,1153
469.007,1287,1254,1154
469.148,1280,1260,1150
469.289,1273,1259,1153
469.431,1278,1286,1152
469.572,1281,1258,1153
469.713,1281,1248,1152
469.854,1276,1248,1152
469.995,1272,1251,1152
470.136,1278,1243,1152
470.278,1275,1244,1156
470.419,1269,1251,1151
470.56,1275,1246,1153
470.701,1251,1248,1150
470.842,1263,1240,1153
470.983,1262,1240,1152
471.124,1253,1237,1149
471.265,1259,1235,1154
471.406,1262,1231,1151
471.547,1262,1232,1150
471.687,1254,1230,1149
471.828,1258,1230,1148
471.969,1250,1233,1146
472.11,1249,1231,1149
472.251,1239,1220,1151
472.391,1230,1213,1148
472.532,1206,1197,1148
472.673,1198,1191,1148
472.814,1190,1182,1147
472.954,1186,1174,1144
473.059,1318,1239,1157
473.204,1302,1242,1158
473.349,1310,1235,1154
473.494,1308,1237,1154
473.639,1319,1236,1156
473.784,1307,1240,1153
473.929,1298,1235,1158
474.074,1308,1241,1160
474.219,1307,1234,1157
474.364,1312,1244,1156
474.509,1315,1242,1157
474.654,1303,1239,1153
474.799,1315,1250,1424
474.944,1311,1234,1588
475.089,1312,1239,1158
475.233,1310,1243,1157
475.378,1312,1232,1156
475.523,1316,1247,1158
475.668,1312,1236,1155
475.812,1318,1233,1158
475.957,1313,1244,1156
476.102,1316,1240,1154
476.246,1320,1245,1157
476.391,1324,1248,1159
476.535,1308,1235,1156
476.68,1319,1231,1156
476.825,1319,1235,1153
476.969,1318,1254,1158
477.114,1327,1242,1153
477.258,1317,1242,1156
477.402,1318,1231,1156
477.547,1132,1134,1136
477.691,1327,1240,1156
477.836,1321,1234,1156
477.98,1319,1239,1155
478.124,1312,1242,1151
478.269,1314,1245,1156
478.413,1315,1248,1158
478.557,1342,1241,1155
478.701,1306,1242,1155
478.846,1312,1243,1156
478.99,1323,1247,1155
479.134,1317,1247,1160
479.278,1324,1247,1159
479.422,1314,1537,1156
479.567,1315,1624,1158
479.711,1327,1667,1159
479.855,1313,1252,1156
479.999,1320,1243,1157
480.143,1324,1245,1156
480.287,1324,1253,1154
480.431,1331,1245,1158
480.575,1332,1253,1152
480.719,1330,1246,1158
480.863,1324,1258,1155
481.006,1326,1245,1157
481.15,1330,1250,1159
481.294,1326,1254,1153
481.438,1323,1244,1158
481.582,1322,1246,1159
481.726,1338,1252,1156
481.869,1335,1242,1154
482.013,1327,1246,1159
482.157,1321,1249,1158
482.3,1330,1247,1160
482.444,1322,1247,1159
482.588,1331,1254,1157
482.731,1331,1246,1155
482.875,1329,1241,1156
483.018,1334,1249,1154
483.162,1333,1241,1156
483.306,1335,1250,1159
483.449,1330,1250,1156
483.593,1323,1249,1155
483.736,1327,1255,1155
483.879,1330,1249,1155
484.023,1308,1248,1158
484.166,1336,1256,1159
484.31,1333,1249,1156
484.453,1335,1247,1160
484.596,1327,1253,1155
484.74,1330,1252,1152
484.883,1338,1254,1156
485.026,1296,1239,1150
485.169,1331,1244,1158
485.313,1336,1487,1162
485.456,1327,1252,1158
485.599,1334,1262,1154
485.742,1331,1256,1159
485.885,1327,1256,1158
486.028,1329,1243,1157
486.171,1338,1250,1158
486.314,1338,1254,1158
486.457,1338,1246,1159
486.6,1333,1250,1154
486.743,1342,1262,1157
486.886,1337,1246,1158
487.029,1332,1260,1156
487.172,1331,1249,1158
487.315,1343,1254,1158
487.458,1341,1256,1160
487.601,1336,1264,1154
487.743,1344,1311,1161
487.886,1326,1255,1157
488.029,1338,1259,1155
488.172,1339,1257,1159
488.314,1337,1254,1160
488.457,1334,1261,1161
488.6,1342,1255,1156
488.743,1346,1564,1158
488.885,1343,1261,1155
489.028,1355,1264,1158
489.17,1340,1265,1156
489.313,1344,1257,1164
489.455,1332,1258,1154
489.598,1328,1260,1163
489.74,1345,1259,1159
489.883,1338,1253,1161
490.025,1345,1258,1159
490.168,1355,1270,1157
490.31,1364,1260,1158
490.452,1348,1263,1159
490.595,1349,1253,1160
490.737,1355,1260,1162
490.879,1340,1267,1156
491.022,1343,1270,1156
491.164,1350,1268,1154
491.306,1355,1256,1157
491.448,1358,1261,1159
491.591,1351,1261,1158
491.733,1342,1257,1162
491.875,1341,1261,1160
492.017,1357,1257,1156
492.159,1344,1266,1156
492.301,1350,1271,1160
492.443,1341,1257,1159
492.585,1352,1258,1163
492.727,1338,1257,1163
492.869,1351,1263,1157
493.011,1352,1596,1156
493.153,1349,1263,1164
493.295,1351,1260,1158
493.437,1347,1272,1155
493.579,1350,1260,1160
493.721,1346,1264,1159
493.862,1345,1255,1161
494.004,1359,1260,1158
494.146,1349,1258,1158
494.288,1336,1263,1159
494.429,1359,1264,1159
494.571,1352,1278,1154
494.713,1352,1260,1156
494.854,1344,1259,1160
494.996,1358,1256,1164
495.138,1353,1269,1159
495.279,1340,1273,1162
495.421,1352,1266,1157
495.562,1345,1270,1159
495.704,1344,1264,1158
495.845,1356,1272,1159
495.987,1353,1261,1162
496.128,1353,1259,1160
496.269,1352,1266,1156
496.411,1351,1269,1162
496.552,1352,1269,1160
496.693,1898,1261,1160
496.835,1357,1270,1157
496.976,1340,1254,1154
497.117,1354,1261,1161
497.259,1350,1269,1157
497.4,1345,1265,1156
497.541,1347,1263,1159
497.682,1351,1262,1159
497.823,1345,1255,1156
497.964,1372,1261,1159
498.105,1340,1266,1160
498.247,1362,1266,1160
498.388,1343,1259,1157
498.529,1345,1263,1158
498.67,1350,1259,1157
498.811,1336,1257,1157
498.952,1347,1262,1158
499.092,1342,1263,1161
499.233,1338,1454,1159
499.374,1350,1257,1159
499.515,1347,1262,1158
499.656,1358,1264,1159
499.797,1337,1254,1157
499.938,1351,1261,1156
500.078,1346,1270,1156
500.219,1351,1258,1158
500.36,1339,1261,1155
500.5,1334,1262,1157
500.641,1335,1263,1162
500.782,1351,1257,1157
500.922,1349,1260,1158
501.063,1339,1259,1159
501.203,1332,1260,1158
501.344,1350,1264,1155
501.485,1344,1266,1161
501.625,1347,1259,1161
501.765,1340,1259,1159
501.906,1346,1260,1157
502.046,1343,1263,1155
502.187,1350,1254,1158
502.327,1343,1248,1825
502.467,1904,1252,1158
502.608,1526,1246,1157
502.748,1328,1252,1159
502.888,1332,1252,1162
503.029,1327,1258,1159
503.169,1333,1249,1160
503.309,1330,1241,1161
503.449,1328,1250,1159
503.589,1325,1250,1153
503.729,1324,1256,1160
503.87,1322,1247,1155
504.01,1337,1248,1159
504.15,1325,1255,1158
504.29,1342,1250,1161
504.43,1323,1252,1161
504.57,1330,1593,1158
504.71,1324,1244,1161
504.85,1332,1244,1159
504.99,1309,1238,1160
505.129,1320,1257,1159
505.269,1323,1246,1156
505.409,1329,1240,1161
505.549,1309,1241,1158
505.689,1306,1246,1159
505.828,1311,1230,1162
505.968,1306,1236,1157
506.108,1321,1244,1159
506.248,1317,1236,1216
506.387,1308,1251,1157
506.527,1310,1233,1156
506.667,1306,1227,1159
506.806,1299,1236,1156
506.946,1310,1232,1157
507.085,1303,1227,1154
507.225,1286,1231,1162
507.364,1285,1232,1159
507.504,1297,1221,1157
507.643,1288,1224,1153
507.783,1282,1219,1156
507.922,1276,1218,1153
508.061,1264,1222,1159
508.201,1267,1222,1153
508.34,1263,1211,1154
508.479,1251,1203,1153
508.619,1227,1194,1155
508.758,1212,1185,1152
508.897,1203,1174,1149
509.036,1190,1168,1153
509.143,1341,1232,1142
509.287,1350,1229,1143
509.43,1336,1223,1143
509.574,1340,1229,1659
509.717,1349,1232,1143
509.861,1344,1225,1142
510.005,1331,1233,1142
510.148,1348,1224,1145
510.292,1332,1226,1140
510.435,1343,1232,1145
510.579,1345,1227,1146
510.722,1343,1228,1141
510.866,1334,1229,1145
511.009,1349,1224,1142
511.152,1347,1223,1146
511.296,1344,1233,1145
511.439,1335,1229,1141
511.582,1345,1233,1142
511.726,1363,1235,1145
511.869,1349,1237,1143
512.012,1346,1230,1143
512.155,1347,1239,1145
512.299,1346,1226,1142
512.442,1352,1223,1144
512.585,1340,1222,1143
512.728,1350,1236,1144
512.871,1348,1235,1143
513.014,1351,1231,1143
513.157,1342,1234,1145
513.301,1340,1229,1146
513.444,1353,1233,1142
513.587,1338,1240,1146
513.73,1353,1238,1146
513.873,1347,1230,1145
514.015,1347,1242,1141
514.158,1353,1235,1143
514.301,1351,1227,1148
514.444,1351,1233,1144
514.587,1351,1233,1143
514.73,1359,1233,1148
514.873,1352,1228,1144
515.015,1348,1230,1145
515.158,1336,1237,1144
515.301,1360,1236,1144
515.444,1357,1231,1148
515.586,1363,1241,1143
515.729,1362,1239,1146
515.872,1358,1231,1146
516.014,1356,1232,1146
516.157,1352,1235,1141
516.299,1345,1246,1143
516.442,1344,1235,1147
516.584,1350,1236,1143
516.727,1343,1239,1145
516.869,1361,1244,1144
517.012,1362,1239,1146
517.154,1358,1236,1145
517.297,1349,1233,1144
517.439,1341,1227,1143
517.581,1361,1231,1143
517.724,1346,1240,1146
517.866,1364,1235,1146
518.008,1349,1231,1146
518.151,1362,1238,1144
518.293,1349,1231,1145
518.435,1359,1240,1145
518.577,1352,1232,1147
518.719,1375,1240,1145
518.862,1362,1232,1147
519.004,1356,1578,1147
519.146,1371,1233,1143
519.288,1357,1239,1147
519.43,1371,1237,1147
519.572,1371,1240,1145
519.714,1366,1247,1144
519.856,1358,1245,1145
519.998,1356,1240,1143
520.14,1369,1242,1147
520.282,1365,1234,1144
520.424,1370,1241,1144
520.566,1371,1233,1146
520.707,1367,1227,1142
520.849,1370,1241,1147
520.991,1382,1244,1140
521.133,1373,1243,1143
521.275,1366,1241,1143
521.416,1951,1251,1145
521.558,1367,1243,1143
521.7,1360,1246,1143
521.841,1367,1236,1146
521.983,1794,1239,1143
522.125,1372,1239,1143
522.266,1684,1241,1143
522.408,1376,1245,1145
522.549,1367,1239,1142
522.691,1357,1243,1146
522.832,1369,1239,1142
522.974,1377,1242,1145
523.115,1376,1251,1147
523.257,1382,1250,1144
523.398,1366,1241,1144
523.539,1376,1252,1144
523.681,1370,1243,1145
523.822,1375,1247,1146
523.963,1370,1251,1146
524.105,1412,1253,1146
524.246,1381,1248,1143
524.387,1385,1246,1144
524.528,1381,1245,1146
524.67,1369,1243,1148
524.811,1365,1241,1144
524.952,1378,1250,1145
525.093,1374,1246,1146
525.234,1384,1242,1577
525.375,1383,1251,1141
525.516,1379,1242,1144
525.657,2119,1253,1144
525.798,1387,1242,1148
525.939,1386,1246,1143
526.08,1378,1251,1145
526.221,1414,1245,1149
526.362,1368,1243,1145
526.503,1390,1244,1146
526.644,1379,1249,1143
526.785,1385,1243,1142
526.925,1383,1241,1146
527.066,1377,1249,1144
527.207,1370,1246,1145
527.348,1376,1245,1142
527.488,1378,1239,1144
527.629,1384,1243,1146
527.77,1389,1252,1145
527.91,1373,1251,1146
528.051,1502,1251,1146
528.191,1386,1246,1144
528.332,1375,1253,1145
528.473,1393,1238,1147
528.613,1380,1242,1145
528.754,1380,1250,1146
528.894,1387,1236,1142
529.035,1382,1249,1145
529.175,1384,1251,1147
529.315,1385,1239,1146
529.456,1380,1246,1143
529.596,1383,1246,1144
529.736,1375,1252,1145
529.877,1382,1249,1142
530.017,1379,1250,1142
530.157,1388,1260,1144
530.297,1379,1243,1144
530.438,1396,1253,1146
530.578,1388,1250,1143
530.718,1385,4232,1145
530.858,1382,1250,1145
530.998,1373,1240,1144
531.138,1511,1243,1145
531.278,1401,1254,1147
531.418,1382,1254,1145
531.558,1378,1252,1145
531.698,1388,1254,1145
531.838,1383,1250,1142
531.978,1390,1248,1145
532.118,1381,1243,1144
532.258,1376,1249,1145
532.398,1381,1250,1145
532.538,1369,1244,1145
532.678,1386,1248,1144
532.817,1392,1267,1145
532.957,1375,1257,1148
533.097,1382,1255,1148
533.237,1388,1251,1146
533.376,1388,1265,1144
533.516,1378,1251,1146
533.656,1394,1249,1148
533.795,1374,1245,1146
533.935,1374,1237,1142
534.074,1395,1250,1147
534.214,1382,1258,1144
534.354,1394,1245,1146
534.493,1390,1246,1148
534.633,1376,2506,1148
534.772,1391,1239,2186
534.911,1393,1248,1144
535.051,1383,1244,1149
535.19,1387,1247,1144
535.33,1385,1893,1146
535.469,1392,1252,1146
535.608,1377,2205,1143
535.747,1377,1250,1146
535.887,1379,1242,1145
536.026,1773,1243,1148
536.165,1927,1242,1143
536.304,1765,1245,1144
536.443,1754,1238,1143
536.583,1975,1245,1146
536.722,1391,1243,1143
536.861,1366,1253,1144
537,1375,1254,1144
537.139,1371,1236,1143
537.278,1367,1253,1144
537.417,1370,1240,1144
537.556,1367,1239,1146
537.695,1377,1242,1146
537.834,1386,1237,1143
537.973,1357,1238,1143
538.111,1365,1243,1143
538.25,1374,1244,1144
538.389,1375,1246,1148
538.528,1372,1240,1141
538.667,1361,1238,1144
538.805,1367,1242,1143
538.944,1360,1240,1146
539.083,1360,1236,1145
539.221,1362,1244,1143
539.36,1370,1241,1144
539.499,1365,1246,1141
539.637,1360,1236,1144
539.776,1351,1236,1141
539.914,1367,1241,1145
540.053,1351,1238,1142
540.191,1349,1235,1143
540.33,1356,1235,1143
540.468,1354,1241,1141
540.607,1358,1232,1147
540.745,1356,1238,1140
540.884,1368,1236,1145
541.022,1345,1233,1147
541.16,1349,1232,1144
541.298,1347,1236,1149
541.437,1346,1236,1147
541.575,1348,1233,1145
541.713,1356,1233,1147
541.851,1351,1227,1147
541.99,1334,1229,1146
542.128,1333,1233,1148
542.266,1330,1224,1146
542.404,1343,1227,1146
542.542,1330,1224,1148
542.68,1335,1222,1147
542.818,1320,2916,1148
542.956,1325,1224,1148
543.094,1325,1217,1146
543.232,1316,1229,1148
543.37,1313,1223,1147
543.508,1309,1210,1144
543.646,1302,1217,1144
543.783,1295,1209,1146
543.921,1279,1209,1145
544.059,1281,1202,1145
544.197,1252,1193,1142
544.335,1246,1177,1141
544.472,1221,1181,1142
544.61,1213,1174,1142
544.713,1289,1248,1151
544.855,1291,1244,1165
544.997,1287,1244,1154
545.139,1285,1235,1150
545.281,1285,1239,1151
545.424,1289,1247,1150
545.566,1289,1247,1149
545.708,1297,1243,1148
545.85,1292,1238,1150
545.992,1292,1242,1148
546.134,1304,1242,1150
546.276,1311,1245,1156
546.418,1329,1282,1183
546.56,1290,1244,1152
546.702,1295,1249,1151
546.844,1301,1242,1150
546.986,1289,1241,1148
547.127,1287,1233,1150
547.269,1294,1240,1150
547.411,1285,1241,1149
547.553,1290,1235,1145
547.695,1286,1240,1149
547.836,1291,1237,1150
547.978,1291,1234,1151
548.12,1295,1240,1149
548.261,1295,1238,1151
548.403,1295,1245,1148
548.545,1291,1238,1150
548.686,1286,1243,1147
548.828,1292,1240,1147
548.97,1297,1249,1148
549.111,1131,1136,1139
549.253,1290,1249,1145
549.394,1297,1240,1151
549.536,1294,1240,1148
549.677,1299,1240,1141
549.818,1292,1246,1149
549.96,1280,1251,1148
550.101,1299,1240,1148
550.242,1297,1246,1150
550.384,1295,1242,1148
550.525,1307,1252,1150
550.666,1306,1245,1147
550.808,1303,1250,1147
550.949,1290,1240,1149
551.09,1297,1251,1150
551.231,1302,1245,1144
551.372,1297,1245,1150
551.514,1302,1250,1147
551.655,1296,1249,1148
551.796,1290,1249,1147
551.937,1300,1246,1148
552.078,1301,1253,1148
552.219,1308,1243,1146
552.36,1293,1253,1152
552.501,1292,1240,1152
552.642,1299,1250,1149
552.783,1301,1246,1151
552.924,1294,1252,1148
553.064,1305,1248,1147
553.205,1301,1259,1148
553.346,1312,1255,1144
553.487,1315,1246,1149
553.628,1309,1258,1151
553.769,1510,1245,1146
553.909,1308,1251,1146
554.05,1300,1252,1145
554.191,1303,1259,1148
554.331,1297,1256,1149
554.472,1308,1249,1148
554.613,1299,1255,1150
554.753,1306,1252,1149
554.894,1301,1248,1149
555.034,1312,1250,1149
555.175,1302,1242,1149
555.315,1305,1257,1151
555.456,1302,1250,1148
555.596,1304,1251,1148
555.737,1310,1257,1146
555.877,1310,1249,1149
556.017,1310,1255,1150
556.158,1308,1249,1150
556.298,1311,1254,1149
556.438,1281,1238,1148
556.579,1306,1250,1150
556.719,1311,1263,1150
556.859,1316,1257,1146
556.999,1301,1258,1148
557.14,1304,1327,1149
557.28,1305,1256,1151
557.42,1309,1252,1152
557.56,1314,1390,1151
557.7,1309,1260,1149
557.84,1306,1255,1149
557.98,1302,1249,1147
558.12,1311,1249,1150
558.26,1309,1254,1151
558.4,1307,1254,1154
558.54,1303,1258,1147
558.68,1320,1259,1150
558.82,1314,1250,1146
558.96,1319,1252,1153
559.1,1322,1254,1150
559.239,1320,1256,1146
559.379,1324,1253,1146
559.519,1309,1252,1149
559.659,1302,1259,1150
559.798,1309,1262,1148
559.938,1311,1260,1149
560.078,1310,1262,1149
560.218,1317,1259,1150
560.357,1317,1254,1149
560.497,1319,1255,1149
560.636,1313,1258,1153
560.776,1319,1266,1149
560.915,1311,1263,1153
561.055,1321,1257,1149
561.194,1314,1261,1152
561.334,1315,1263,1151
561.473,1313,1659,1148
561.613,1321,1256,1148
561.752,1316,1259,1149
561.891,1329,1265,1147
562.031,1311,1260,1147
562.17,1314,1264,1150
562.309,1324,1275,1151
562.449,1323,1253,1152
562.588,1320,1251,1152
562.727,1324,1259,1148
562.866,1325,1255,1151
563.005,1308,1252,1147
563.145,1325,1260,1151
563.284,1311,1266,1153
563.423,1319,1260,1152
563.562,1317,1263,1149
563.701,1317,1261,1148
563.84,1313,1260,1876
563.979,1326,1261,1154
564.118,1315,1252,1149
564.257,1680,1259,1151
564.396,1327,1264,1151
564.535,1310,1256,1149
564.674,1331,1257,1149
564.812,1316,1266,1148
564.951,1322,1257,1148
565.09,1312,1265,1147
565.229,1321,1260,1149
565.368,1310,1266,1152
565.506,1319,1264,1151
565.645,1317,1265,1149
565.784,1321,1696,1150
565.922,1311,1262,1148
566.061,1313,1270,1154
566.2,1320,1260,1149
566.338,1312,1253,1147
566.477,1318,1260,1149
566.615,1325,1262,1152
566.754,1316,1262,1166
566.892,1322,1260,1146
567.031,1319,1268,1148
567.169,1317,1255,1152
567.308,1311,1255,1145
567.446,1318,1264,1149
567.584,1329,1262,1151
567.723,1332,1257,1153
567.861,1313,1264,1151
567.999,1309,1267,1150
568.137,1315,1266,1147
568.276,1322,1252,1154
568.414,1318,1261,3947
568.552,1305,1260,1152
568.69,1325,1260,1149
568.828,1318,1257,1153
568.967,1319,1256,1150
569.105,1324,1256,1149
569.243,1320,1263,1966
569.381,1316,1257,1148
569.519,1308,1266,1160
569.657,1321,1266,1147
569.795,1318,1261,1151
569.933,1323,1271,1151
570.07,1315,1261,2096
570.208,1318,1258,1149
570.346,1311,1263,1153
570.484,1317,1258,1150
570.622,1314,1264,1151
570.76,1322,1265,1150
570.897,1315,1254,1149
571.035,1320,1267,1147
571.173,1308,1268,1148
571.311,1312,1256,1153
571.448,1322,1252,1150
571.586,1320,1260,1148
571.723,1322,1263,1152
571.861,1321,1260,1147
571.999,1311,1255,1151
572.136,1313,1255,1148
572.274,1307,1263,1148
572.411,1313,1256,1150
572.549,1309,1254,1149
572.686,1310,1249,1150
572.823,1310,1265,1152
572.961,1303,1255,1151
573.098,1311,1254,1147
573.236,1306,1247,1150
573.373,1306,1253,1150
573.51,1305,1250,1149
573.647,1298,1257,1153
573.785,1314,1251,1146
573.922,1308,1257,1150
574.059,1296,1247,1150
574.196,1311,1259,1148
574.333,1298,1251,1151
574.47,1306,1245,1147
574.608,1301,1246,1147
574.745,1299,1250,1151
574.882,1305,1248,1150
575.019,1312,1241,1150
575.156,1294,1242,1150
575.293,1300,1250,1148
575.43,1305,1259,1151
575.566,1294,1251,1149
575.703,1297,1243,1149
575.84,1300,1249,1146
575.977,1301,1246,1148
576.114,1297,1240,1148
576.251,1289,1244,2289
576.387,1296,1253,1148
576.524,1297,1244,1152
576.661,1350,1244,1158
576.797,1292,1235,1148
576.934,1291,1238,1151
577.071,1280,1232,1146
577.207,1290,1234,1150
577.344,1292,1239,1146
577.48,1280,1228,1147
577.617,1282,1237,1149
577.753,1288,1230,1149
577.89,1277,1227,1144
578.026,1279,1230,1146
578.163,1269,1219,1149
578.299,1265,1231,1146
578.436,1254,1215,1148
578.572,1273,1231,1151
578.708,1276,1223,1152
578.845,1257,1214,1145
578.981,1256,1220,1145
579.117,1250,1211,1148
579.253,1241,1210,1228
579.39,1233,1195,1146
579.526,1220,1192,1223
579.662,1208,1181,1146
579.798,1195,1184,1145
579.934,1192,1176,1148
580.037,1293,1255,1145
580.178,1293,1246,1142
580.318,1286,1235,1144
580.459,1303,1255,1146
580.599,1284,1243,1146
580.74,1299,1243,1144
580.881,1296,1249,1142
581.021,1292,1251,1143
581.162,1302,1245,1142
581.302,1286,1242,1142
581.443,1298,1242,1143
581.583,1287,1248,2149
581.723,1297,1244,1142
581.864,1290,1245,1141
582.004,1294,1248,1144
582.145,1292,1245,1143
582.285,1286,1235,1142
582.425,1294,1237,1144
582.566,1296,1244,1142
582.706,1293,1244,1142
582.846,1293,1247,1140
582.986,1293,1241,1142
583.126,1302,1249,1143
583.267,1303,1246,1143
583.407,1288,1239,1142
583.547,1296,1247,1145
583.687,1301,1240,1141
583.827,1306,1234,1147
583.967,1306,1242,1143
584.107,1285,1244,1144
584.247,1293,1244,1144
584.387,1305,1261,1144
584.527,1301,1253,1142
584.667,1295,1253,1150
584.807,1289,1241,1144
584.947,1304,1251,1736
585.087,1298,1251,1497
585.226,1297,1251,1146
585.366,1300,1263,1147
585.506,1303,1248,1147
585.646,1296,1254,1144
585.785,1300,1248,1143
585.925,1302,1245,1144
586.065,1294,1248,1142
586.204,1301,1253,1145
586.344,1301,1243,1141
586.484,1307,1251,1141
586.623,1301,1259,1139
586.763,1300,1252,1145
586.902,1307,1256,1141
587.042,1303,1246,1144
587.181,1288,1251,1145
587.321,1311,1255,1143
587.46,1314,1253,1147
587.6,1311,1247,1146
587.739,1305,1258,1147
587.879,1309,1257,1318
588.018,1318,1249,1145
588.157,1305,1248,1144
588.297,1299,1254,1144
588.436,1318,1255,1144
588.575,1305,1254,1143
588.714,1315,1257,1142
588.853,1308,1255,1147
588.993,1310,1251,1143
589.132,1304,1250,1143
589.271,1301,1257,1146
589.41,1297,1245,1141
589.549,1307,1259,1144
589.688,1296,1252,1143
589.827,1306,1246,1145
589.966,1304,1260,1137
590.105,1301,1257,1144
590.244,1310,1258,1143
590.383,1321,1250,1142
590.522,1304,1259,1140
590.661,1311,1252,1145
590.8,1302,1260,1143
590.939,1315,1256,1143
591.077,1315,1261,1146
591.216,1312,1249,1145
591.355,1309,1255,1144
591.494,1306,1261,1141
591.632,1310,1253,1146
591.771,1311,1257,1146
591.91,1302,1265,1143
592.048,1319,1257,1144
592.187,1310,1267,1145
592.326,1309,1263,1143
592.464,1303,1254,1146
592.603,1306,1269,1144
592.741,1305,1259,1148
592.88,1313,1263,1142
593.018,1614,1261,1147
593.157,1317,1255,1143
593.295,1309,1267,1144
593.434,1312,1260,1143
593.572,1319,1260,1142
593.71,1310,1257,1143
593.849,1311,1255,1144
593.987,1314,1265,1150
594.125,1316,1263,1141
594.263,1303,1260,1146
594.402,1310,1258,1143
594.54,1319,1268,1146
594.678,1316,1265,1146
594.816,1323,1261,1144
594.954,1317,1263,1140
595.092,1315,1266,1144
595.231,1320,1263,1143
595.369,1315,1258,1141
595.507,1318,1260,1143
595.645,1305,1266,1147
595.783,1323,1261,1147
595.921,1314,1264,1143
596.058,1313,1261,1142
596.196,1316,1262,1141
596.334,1327,1268,1142
596.472,1312,1267,1143
596.61,1317,1265,1145
596.748,1321,1263,1146
596.886,1332,1266,1141
597.023,1325,1261,1144
597.161,1317,1271,1143
597.299,1323,1258,1145
597.436,1323,1253,1143
597.574,1327,1259,1145
597.712,1316,1265,1143
597.849,1319,1263,1239
597.987,1321,1268,1156
598.124,1338,1267,1144
598.262,1318,1268,1143
598.4,1314,1265,1146
598.537,1337,1259,1145
598.674,1325,1265,1144
598.812,1325,1261,1146
598.949,1327,1257,1141
599.087,1330,1270,1145
599.224,1332,1267,1147
599.361,1323,1263,1145
599.499,1328,1274,1144
599.636,1329,1270,1147
599.773,1321,1269,1148
599.91,1318,1266,1146
600.048,1330,1270,1142
600.185,1339,1259,1143
600.322,1317,1265,1143
600.459,1328,1272,1144
600.596,1329,1269,1146
600.733,1330,1248,1145
600.87,1318,1262,1144
601.007,1328,1266,1145
601.144,1316,1267,1144
601.281,1331,1271,1145
601.418,1320,1273,1145
601.555,1332,1262,1147
601.692,1329,1266,1147
601.829,1327,1275,1142
601.966,1320,1270,1145
602.103,1315,1555,1143
602.24,1323,1261,1143
602.376,1327,1262,1144
602.513,1318,1270,1145
602.65,1325,1263,1144
602.787,1330,1268,1146
602.923,1320,1267,1145
603.06,1324,1267,1141
603.197,1336,1267,1142
603.333,1318,1265,1147
603.47,1329,1267,1141
603.606,1338,1275,1140
603.743,1322,1276,1146
603.879,1323,1267,1145
604.016,1326,1268,1165
604.152,1321,1270,1148
604.289,1330,1267,1144
604.425,1316,1268,1143
604.562,1325,1266,1147
604.698,1311,1261,1146
604.834,1327,1266,1145
604.971,1320,1267,1145
605.107,1318,1268,1143
605.243,1317,1269,1146
605.379,1317,1273,1180
605.516,1323,1272,1142
605.652,1325,1261,1144
605.788,1336,1264,1568
605.924,1332,1267,1145
606.06,1320,1264,1145
606.196,1325,1266,1146
606.332,1319,1266,1143
606.468,1318,1270,1141
606.604,1323,1258,1145
606.74,1329,1263,1144
606.876,1331,1274,1145
607.012,1317,1267,1144
607.148,1329,1265,1150
607.284,1325,1275,1146
607.42,1319,1260,1145
607.556,1312,1260,1144
607.691,1308,1262,1148
607.827,1326,1265,1144
607.963,1319,1264,1147
608.099,1321,1258,1145
608.234,1314,1260,1143
608.37,1317,1259,1143
608.506,1311,1259,1146
608.641,1310,1255,1146
608.777,1331,1263,1144
608.912,1328,1261,1145
609.048,1312,1257,1145
609.183,1321,1265,1148
609.319,1318,1258,1151
609.454,1312,1270,1149
609.59,1322,1262,1147
609.725,1308,1260,1143
609.861,1314,1253,1148
609.996,1305,1263,1145
610.131,1314,1271,1151
610.267,1311,1262,1149
610.402,1314,1267,1150
610.537,1317,1267,1178
610.672,1316,1265,1162
610.808,1322,1273,1159
610.943,1329,1272,1166
611.078,1319,1273,1165
611.213,1311,1267,1156
611.348,1314,1256,1151
611.483,1304,1256,1154
611.618,1311,1246,1149
611.753,1295,1253,1150
611.888,1304,1250,1145
612.023,1301,1249,1151
612.158,1302,1247,1145
612.293,1302,1249,1147
612.428,1298,1240,1147
612.563,1291,1247,1149
612.698,1285,1240,1144
612.833,1291,1233,1148
612.967,1289,1239,1147
613.102,1276,1301,1131
613.237,1277,1243,1147
613.372,1273,1522,1145
613.506,1273,1234,1146
613.641,1276,1233,1148
613.776,1288,1240,1157
613.91,1263,1233,1147
614.045,1260,1588,1148
614.179,1251,1217,1143
614.314,1236,1205,1144
614.448,1223,1192,1142
614.583,1197,1188,1144
614.717,1197,1186,1141
614.819,1293,1250,1152
614.958,1294,1246,1152
615.097,1291,1258,1152
615.236,1301,1242,1148
615.375,1296,1245,1152
615.514,1293,1251,1147
615.653,1292,1252,1146
615.792,1286,1239,1146
615.931,1294,1247,1149
616.07,1284,1246,1150
616.209,1292,1247,1148
616.348,1293,1254,1151
616.486,1294,1253,1151
616.625,1297,1251,1152
616.764,1295,1248,1146
616.903,1287,1260,1147
617.042,1285,1253,1146
617.18,1292,1253,1147
617.319,1293,1245,1149
617.458,1289,1252,1136
617.596,1291,1247,1146
617.735,1284,1248,1149
617.873,1304,1242,1149
618.012,1290,1241,1150
618.151,1465,1247,1151
618.289,1284,1260,1152
618.428,1295,1252,1147
618.566,1295,1251,1148
618.704,1289,1247,1149
618.843,1293,1246,1149
618.981,1302,1255,1149
619.12,1134,1134,1137
619.258,1295,1254,1146
619.396,1298,1244,1150
619.535,1293,1258,1148
619.673,1291,1250,1150
619.811,1303,1252,1154
619.949,1296,1248,1152
620.088,1291,1251,1151
620.226,1301,1250,1150
620.364,1300,1254,1151
620.502,1290,1264,1149
620.64,1297,1260,1150
620.778,1308,1256,1149
620.916,1294,1254,1152
621.054,1306,1631,1153
621.192,1299,1256,1149
621.33,1636,1256,1150
621.468,1293,1250,1153
621.606,1308,1249,1151
621.744,1308,1264,1151
621.882,1308,1266,1156
622.02,1308,1261,1150
622.158,1298,1256,1153
622.295,1301,1259,1151
622.433,1301,1257,1154
622.571,1323,1262,1150
622.709,1311,1259,1155
622.846,1306,1270,1152
622.984,1334,1251,1156
623.122,1631,1261,1956
623.259,1296,1261,1152
623.397,1304,1262,1151
623.534,1305,1266,1151
623.672,1301,1261,1153
623.81,1308,1265,1152
623.947,1309,1266,1150
624.085,1290,1266,1154
624.222,1311,1257,1151
624.359,1311,1267,1155
624.497,1313,1254,1151
624.634,1302,1265,1150
624.772,1315,1255,1154
624.909,1305,1265,1157
625.046,1301,1268,1156
625.184,1302,1271,1220
625.321,1310,1268,1150
625.458,1305,1264,1158
625.595,1308,1267,1153
625.732,1310,1271,1155
625.87,1304,1266,1151
626.007,1307,1263,1153
626.144,1313,1267,1154
626.281,1291,1241,1151
626.418,1313,1270,1154
626.555,1313,1266,1154
626.692,1318,1272,1157
626.829,1311,1267,1160
626.966,1316,1273,1154
627.103,1312,1268,1153
627.24,1313,1276,1152
627.377,1317,1264,1152
627.514,1308,1272,1153
627.651,1318,1276,1153
627.787,1316,1269,1158
627.924,1314,1270,1155
628.061,1326,1266,1154
628.198,1306,1262,1162
628.334,1314,1267,1153
628.471,1322,1273,1156
628.608,1318,1271,1157
628.744,1320,1280,1161
628.881,1312,1274,1156
629.018,1314,1273,1157
629.154,1314,1290,1155
629.291,1317,1277,1155
629.427,1328,1270,1159
629.564,1323,1279,1162
629.7,1674,1267,1155
629.837,1319,1283,1161
629.973,1331,1283,1161
630.109,1322,1276,1153
630.246,1319,1281,1161
630.382,1321,1280,1208
630.518,1331,1287,1164
630.655,1321,1290,1164
630.791,1321,1279,1166
630.927,1333,1286,1155
631.063,1319,1280,1163
631.2,1330,1281,1160
631.336,1327,1278,1164
631.472,1330,1278,1162
631.608,1328,1284,1160
631.744,1345,1282,1164
631.88,1329,1280,1163
632.016,1332,1283,1161
632.152,1336,1273,1162
632.288,1332,1276,1163
632.424,1334,1271,1164
632.56,1336,1288,1165
632.696,1326,1284,1166
632.832,1333,1283,1160
632.968,1333,1284,1162
633.104,1333,1279,1166
633.239,1337,1280,1167
633.375,1341,1287,1171
633.511,1329,1287,1167
633.647,1329,1285,1163
633.782,1335,1285,1163
633.918,1342,1293,1165
634.054,1334,1293,1164
634.189,1322,1290,1169
634.325,1349,1289,1168
634.461,1330,1288,1166
634.596,1340,1287,1164
634.732,1331,1291,1169
634.867,1343,1282,1166
635.003,1333,1293,1168
635.138,1347,1292,1168
635.273,1334,1293,1172
635.409,1337,1288,1165
635.544,1343,1294,1165
635.68,1351,1293,1170
635.815,1337,1281,1170
635.95,1341,1298,1170
636.086,1341,1294,1167
636.221,1336,1287,1172
636.356,1352,1301,1171
636.491,1340,1298,1173
636.626,1337,1300,1179
636.762,1346,1298,1179
636.897,1354,1294,1176
637.032,1343,1301,1174
637.167,1345,1297,2477
637.302,1335,1306,1178
637.437,1342,1303,1173
637.572,1342,1296,1181
637.707,1337,1325,1177
637.842,1344,1315,1177
637.977,1336,1303,1177
638.112,1362,1324,1199
638.246,1355,1299,1185
638.381,1350,1306,1176
638.516,1341,1304,1184
638.651,1351,1294,1177
638.786,1360,1300,1179
638.92,1345,1305,1186
639.055,1348,1309,1181
639.19,1351,1299,1184
639.324,1344,1303,1181
639.459,1346,1312,1187
639.594,1351,1303,1187
639.728,1361,1308,1188
639.863,1358,1303,1181
639.997,1375,1326,1204
640.132,1371,1308,1184
640.266,1357,1303,1185
640.401,1358,1306,1184
640.535,1353,1307,1186
640.67,1350,1302,1184
640.804,1356,1302,1184
640.938,1350,1303,1189
641.073,1358,1308,1186
641.207,1354,1295,1190
641.341,1349,1314,1190
641.476,1359,1334,1193
641.61,1348,1300,1192
641.744,1348,1306,1188
641.878,1349,1305,1194
642.012,1353,1312,1192
642.146,1350,1306,1196
642.28,1359,1310,1191
642.415,1362,1300,1188
642.549,1346,1300,1194
642.683,1372,1306,1194
642.817,1351,1301,1199
642.951,1354,1307,1195
643.084,1356,1305,1186
643.218,1363,1302,1201
643.352,1359,1319,1178
643.486,1349,1316,1196
643.62,1351,1313,1200
643.754,1353,1296,1199
643.888,1349,1317,1201
644.021,1354,1303,1195
644.155,1356,1313,1199
644.289,1351,1302,1200
644.422,1359,3184,1198
644.556,1350,1309,1205
644.69,1357,1311,1202
644.823,1353,1308,1203
644.957,1342,1310,1198
645.09,1355,1319,1201
645.224,1334,1311,1239
645.357,1360,1302,1209
645.491,1344,1314,1205
645.624,1348,1293,1200
645.758,1354,1317,1200
645.891,1358,1309,1203
646.025,1358,1311,1217
646.158,1365,1299,1207
646.291,1353,1315,1207
646.424,1354,1312,1216
646.558,1345,1311,1207
646.691,1341,1311,1215
646.824,1336,1302,1216
646.957,1345,1309,1212
647.09,1350,1305,1209
647.224,1351,1312,1219
647.357,1341,1298,1218
647.49,1337,1302,1214
647.623,1341,1304,1218
647.756,1349,1306,1217
647.889,1345,1292,1221
648.022,1332,1296,1216
648.155,1346,1304,1226
648.288,1336,1305,1222
648.421,1338,1302,1233
648.553,1324,1304,1231
648.686,1306,1286,1227
648.819,1300,1273,1220
648.952,1287,1274,1223
649.085,1280,1266,1229
649.217,1280,1253,1232
649.318,1349,1293,1218
649.455,1352,1299,1224
649.592,1332,1295,1225
649.73,1344,1303,1223
649.867,1345,1287,1223
650.004,1355,1291,1229
650.142,1359,1299,1230
650.279,1355,1313,1224
650.416,1341,1302,1228
650.554,1355,1306,1234
650.691,1359,1305,1227
650.828,1368,1325,1243
650.965,1363,1307,1238
651.102,1356,1301,1236
651.239,1344,1313,1236
651.376,1363,1304,1238
651.513,1360,1306,1241
651.65,1347,1314,1240
651.787,1350,1304,1243
651.924,1356,1312,1249
652.061,1360,1317,1240
652.198,1358,1318,1390
652.335,1370,1317,1243
652.472,1359,1315,1240
652.609,1369,1324,1251
652.746,1376,1323,1253
652.882,1369,1328,1244
653.019,1368,1333,1249
653.156,1370,1323,1252
653.293,1371,1338,1248
653.429,1373,1327,1252
653.566,1374,1339,1252
653.703,1378,1334,1256
653.839,1387,1332,1260
653.976,1381,1326,1252
654.113,1387,1319,1252
654.249,1379,1337,1258
654.386,1366,1329,1252
654.522,1374,1340,1254
654.659,1381,1340,1264
654.795,1384,1340,1257
654.931,1378,1327,1272
655.068,1377,1338,1262
655.204,1375,1349,1258
655.341,1392,1348,1259
655.477,1393,1345,1254
655.613,1392,1341,1260
655.749,1382,1343,1256
655.886,1379,1329,1254
656.022,1378,1333,1259
656.158,1379,1330,1260
656.294,1386,1333,1267
656.43,1375,1333,1247
656.567,1513,1334,1260
656.703,1375,3428,1265
656.839,1394,1347,1261
656.975,1394,1346,1259
657.111,1395,1323,1257
657.247,1386,1334,1254
657.383,1385,1334,1243
657.519,1387,1332,1838
657.655,1378,1342,1623
657.791,1378,1332,1246
657.926,1397,1345,1256
658.062,1381,1335,1251
658.198,1383,1337,1247
658.334,1389,1339,1256
658.47,1378,1330,1257
658.605,1377,1326,1250
658.741,1393,1328,1256
658.877,1390,1337,1245
659.013,1364,1329,1248
659.148,1372,1321,1242
659.284,1375,1330,1245
659.419,1382,1321,1241
659.555,1374,1325,1252
659.691,1406,1332,1245
659.826,1382,1322,1243
659.962,1372,1345,1252
660.097,1375,1319,1234
660.233,1373,1320,1239
660.368,1375,1316,1237
660.503,1380,1318,1231
660.639,1360,1312,1242
660.774,1366,1318,1234
660.909,1356,1327,1241
661.045,1374,1304,1229
661.18,1367,1317,1232
661.315,1364,1322,1231
661.45,1367,1325,1229
661.586,1372,2223,1228
661.721,1373,1314,1232
661.856,1368,1304,1233
661.991,1357,1320,1228
662.126,1369,1312,1224
662.261,1368,1306,1232
662.396,1361,1316,1221
662.531,1358,1315,1219
662.666,1368,1318,1229
662.801,1364,1324,1220
662.936,1381,1316,1227
663.071,1349,1312,1228
663.206,1358,1305,1225
663.341,1354,1313,1225
663.476,1354,1311,1220
663.611,1360,1301,1884
663.745,2867,1842,1218
663.88,1349,1303,1215
664.015,1353,1299,1213
664.15,1362,1319,1217
664.284,1385,1298,1213
664.419,1358,1304,1212
664.553,1351,1308,1211
664.688,1341,1300,1218
664.823,1364,1312,1212
664.957,1355,1307,1209
665.092,1343,1298,1208
665.226,1348,1295,1207
665.361,1346,1292,1210
665.495,1342,1297,1214
665.63,1341,1308,1205
665.764,1346,1296,1289
665.898,1343,1288,1212
666.033,1351,1293,1202
666.167,1343,1297,1208
666.301,1347,1307,1200
666.436,1341,1339,1201
666.57,1358,1276,1198
666.704,1351,1287,1201
666.838,1334,1288,1205
666.973,1338,1299,1203
667.107,1341,1288,1206
667.241,1354,1307,1200
667.375,1326,1284,1206
667.509,1544,1292,1197
667.643,1344,1301,1205
667.777,1367,1320,1229
667.911,1343,1290,1199
668.045,1336,1291,1190
668.179,1339,1288,1195
668.313,1349,1282,1192
668.447,1340,1283,1193
668.581,1331,1284,1192
668.714,1337,1286,1195
668.848,1334,1275,1198
668.982,1328,1288,1187
669.116,1340,1284,1191
669.25,1330,1286,1197
669.383,1338,1280,1192
669.517,1343,1283,1195
669.651,1339,1281,1187
669.784,1326,1286,1189
669.918,1333,1281,1187
670.051,1341,1282,1194
670.185,1336,1278,1191
670.319,1330,1289,1190
670.452,1335,1276,1184
670.585,1338,1285,1186
670.719,1335,1286,1187
670.852,1332,1285,1185
670.986,1324,1270,1188
671.119,1334,1278,1188
671.252,1337,1280,1192
671.386,1329,1280,1186
671.519,1340,1287,1197
671.652,1334,1279,1191
671.786,1327,1276,1187
671.919,1338,1272,1185
672.052,1332,1283,1179
672.185,1332,1270,1183
672.318,1325,1271,1180
672.451,1337,1267,1183
672.585,1337,1268,1183
672.718,1332,1278,1185
672.851,1317,1275,1186
672.984,1328,1285,1181
673.117,1326,1260,1181
673.25,1329,1269,1185
673.382,1324,1270,1176
673.515,1321,1263,1183
673.648,1316,1275,1170
673.781,1322,1279,1176
673.914,1326,1263,1177
674.047,1312,1275,1176
674.179,1324,1263,1176
674.312,1321,1265,1177
674.445,1316,1267,1181
674.578,1311,1265,1183
674.71,1327,1269,1178
674.843,1319,1267,3079
674.976,1317,1260,1178
675.108,1316,1259,1169
675.241,1317,1265,1177
675.373,1317,1263,1174
675.506,1320,1272,1176
675.638,1310,1267,1174
675.771,1304,1262,1171
675.903,1318,1264,1185
676.036,1317,1260,1173
676.168,1305,1257,1175
676.3,1316,1268,1170
676.433,1313,1252,1172
676.565,1309,1260,1167
676.697,1307,1262,1168
676.829,1312,1253,1169
676.962,1609,1265,1170
677.094,5101,1261,1168
677.226,1310,1253,1167
677.358,1301,1257,1169
677.49,1295,1256,1168
677.622,1307,1260,1166
677.754,1297,1258,1164
677.886,1300,1245,1164
678.018,1295,1253,1171
678.15,1297,1256,1167
678.282,1305,1255,1168
678.414,1306,1250,1161
678.546,1302,1245,1168
678.678,1291,1258,1167
678.81,1295,1257,1164
678.942,1294,1250,1162
679.074,1290,1242,1163
679.205,1302,1240,1165
679.337,1295,1245,1162
679.469,1290,1246,1159
679.6,1314,1239,1162
679.732,1853,1241,1159
679.864,1420,1235,1161
679.995,1275,1240,1159
680.127,1278,1239,1161
680.259,1277,1236,1158
680.39,1285,1235,1160
680.522,1270,1233,1162
680.653,1276,1235,1158
680.785,1274,1235,1160
680.916,1274,1236,1159
681.047,1276,1237,1156
681.179,1258,1238,1158
681.31,1267,1227,1155
681.441,1265,1231,1158
681.573,1266,1228,1155
681.704,1456,1220,1156
681.835,1261,1220,1156
681.966,1251,1227,1158
682.098,1261,1217,1153
682.229,1261,1214,1153
682.36,1258,1216,1153
682.491,1243,1213,1153
682.622,1237,1203,1156
682.753,1232,1197,1156
682.884,1213,1194,1155
683.015,1207,1188,1153
683.146,1199,1180,1152
683.242,1294,1241,1155
683.378,1297,1240,1161
683.514,1294,1236,1156
683.649,1305,1226,1156
683.785,1282,1238,1156
683.921,1293,1244,1157
684.056,1299,1235,1155
684.192,1288,1237,1157
684.327,1297,1237,1150
684.463,1295,1244,1155
684.598,1294,1236,1157
684.734,1291,1239,1155
684.869,1290,1243,1152
685.004,1282,1239,1152
685.14,1294,1235,1150
685.275,1292,1242,1152
685.411,1302,1231,1153
685.546,1292,1235,1152
685.681,1288,1226,1151
685.816,1307,1236,1153
685.952,1283,1239,1150
686.087,1280,1235,1151
686.222,1294,1232,1152
686.357,1285,1233,1155
686.492,1288,1240,1157
686.627,1289,1240,1153
686.762,3703,1235,1150
686.897,1288,1237,1149
687.032,1279,1234,1150
687.167,1279,1231,1148
687.302,1276,1236,1153
687.437,1134,1134,1136
687.572,1284,1229,1154
687.707,1286,1239,1150
687.842,1293,1222,1149
687.977,1292,1227,1147
688.112,1293,1231,1151
688.246,1294,1225,1149
688.381,1290,1227,1149
688.516,1287,1234,1150
688.651,1295,1236,1149
688.785,1288,1234,1153
688.92,1282,1231,1153
689.055,1284,1229,1150
689.189,1280,1233,1148
689.324,1297,1240,1150
689.458,1286,1230,1149
689.593,1282,1230,1149
689.727,1290,1232,1150
689.862,1290,1233,1151
689.996,1289,1240,1146
690.131,1294,1241,1145
690.265,1286,1232,1148
690.4,1297,1229,1149
690.534,1297,1244,1145
690.668,1303,1235,1147
690.803,1290,1239,1148
690.937,1294,1232,1148
691.071,1292,1238,1146
691.205,1294,1238,1147
691.34,1301,1231,1150
691.474,1289,1240,1146
691.608,1292,1239,1147
691.742,1307,1242,1145
691.876,1288,1232,1149
692.01,1292,1234,1146
692.144,1296,1238,1146
692.278,1299,1237,1152
692.412,1284,1244,1148
692.546,1294,1241,1146
692.68,1293,1245,1146
692.814,1289,1242,1250
692.948,1300,1242,2008
693.082,1330,1272,1186
693.216,1304,1242,1147
693.35,1294,1238,1149
693.483,1282,1237,1145
693.617,1309,1245,1146
693.751,1302,1243,1146
693.885,1294,1254,1150
694.018,1301,1234,1145
694.152,1296,1235,1146
694.286,1301,1233,1145
694.419,1501,1233,1150
694.553,1300,1255,1148
694.686,1306,1244,1144
694.82,1291,1243,1147
694.954,1292,1241,1145
695.087,1297,3435,1148
695.22,1297,1251,1149
695.354,1305,1243,1146
695.487,1305,1258,1145
695.621,1299,1254,1147
695.754,1299,1247,1145
695.887,1305,1251,1147
696.021,1303,1260,1145
696.154,1306,1255,1144
696.287,1301,1267,1147
696.42,1301,1252,1145
696.554,1308,1251,1146
696.687,1290,1257,1146
696.82,1303,1256,1145
696.953,1315,1265,1143
697.086,1297,1276,1145
697.219,1303,1267,1145
697.352,1295,1267,1146
697.485,1296,1271,1143
697.618,2105,1268,1142
697.751,1299,1269,1143
697.884,1304,1289,1146
698.017,1305,1281,1143
698.15,1307,1279,1144
698.283,1297,1283,1147
698.416,1301,1277,1145
698.549,1303,1281,1147
698.681,1307,1295,1146
698.814,1296,1275,1147
698.947,1302,1270,1145
699.08,1301,1279,1147
699.212,1312,1278,1144
699.345,1303,1284,1143
699.478,1315,1288,1145
699.61,1313,1297,1148
699.743,1306,1310,1143
699.875,1313,1293,1144
700.008,1304,1295,1144
700.14,1301,1334,1145
700.273,1306,1311,1145
700.405,1318,1307,1145
700.538,1303,1324,1142
700.67,1307,1303,1143
700.803,1311,1309,1149
700.935,1307,1296,1145
701.067,1307,1316,1142
701.2,1307,1312,1144
701.332,1324,1327,1145
701.464,1311,1315,1147
701.596,1308,1326,1146
701.728,1310,1320,1142
701.861,1326,1336,1142
701.993,1318,1362,1142
702.125,1312,1351,1144
702.257,1306,1328,1146
702.389,1301,1315,1147
702.521,1306,1342,1147
702.653,1310,1323,1144
702.785,1308,1327,1145
702.917,1326,1351,1145
703.049,1327,1340,1168
703.181,1480,1514,1289
703.313,1324,1335,1147
703.445,1312,1319,1148
703.576,1317,1355,1144
703.708,1305,1334,1145
703.84,1321,1354,1146
703.972,1322,1393,1144
704.103,1315,1339,1143
704.235,1318,1339,1154
704.367,1315,1328,1146
704.498,1325,1355,1143
704.63,1310,1336,1146
704.762,1314,1359,1144
704.893,1322,1341,1143
705.025,1318,1367,1146
705.156,1331,1343,1146
705.288,1325,1346,1143
705.419,1315,1353,1145
705.551,1304,1333,1145
705.682,1335,1342,1147
705.813,1989,1323,1146
705.945,1322,1363,1148
706.076,1321,1412,1147
706.207,1328,1409,1146
706.339,1328,1388,1147
706.47,1327,1398,1143
706.601,1321,1413,1145
706.732,1321,1409,1142
706.863,1313,1421,1145
706.995,1318,1430,1146
707.126,1330,1408,1148
707.257,1330,1429,1145
707.388,1333,1462,1143
707.519,1320,1399,1145
707.65,1330,1398,1145
707.781,1327,1377,1147
707.912,1329,1388,1145
708.043,1321,1454,1144
708.174,1326,1450,1146
708.304,1316,1492,1146
708.435,1327,1477,1148
708.566,1321,1455,1147
708.697,1322,1426,1147
708.828,1321,1421,1148
708.958,1334,1385,1148
709.089,1334,1422,1148
709.22,1325,1405,1144
709.35,1320,1391,1145
709.481,1310,1391,1143
709.612,1317,1420,1146
709.742,1309,1397,1145
709.873,1336,1416,1146
710.003,1324,1389,1145
710.134,1332,1440,1143
710.264,1330,1432,1145
710.395,1318,1473,1144
710.525,1322,1472,1140
710.656,1309,1416,1143
710.786,1325,1413,1143
710.916,1308,1404,1148
711.047,1317,1372,1143
711.177,1317,1385,1142
711.307,1318,1378,1146
711.437,1319,1396,1144
711.568,1322,1491,1152
711.698,1331,1542,1147
711.828,1323,1526,1146
711.958,1317,1472,1146
712.088,1323,1524,1144
712.218,1333,1504,1147
712.348,1316,1533,1150
712.478,1310,1480,1802
712.608,1316,1463,1145
712.738,1312,1411,1287
712.868,1307,1467,1142
712.998,1312,1545,1145
713.128,1318,1466,1145
713.258,1309,1496,1143
713.388,1312,1482,1145
713.517,1311,1535,1142
713.647,1314,1470,1144
713.777,1311,1521,1142
713.907,1299,1487,1146
714.036,1300,1418,1142
714.166,1306,1451,1143
714.296,1304,1480,1143
714.425,1297,1436,1142
714.555,2065,1372,1144
714.684,1289,1395,1144
714.814,1292,1442,1144
714.943,1314,1524,1145
715.073,1300,1611,1144
715.202,1284,1505,1143
715.332,1288,1461,1143
715.461,1283,1526,1144
715.59,1281,1517,1141
715.72,1285,1500,1140
715.849,1282,1482,1143
715.978,1266,1536,1140
716.108,1266,1487,1142
716.237,1254,1490,1141
716.366,1232,1538,1140
716.495,1228,1490,1142
716.624,1207,1524,1141
716.754,1204,1495,1142
716.854,1311,1553,1144
716.988,1305,1517,1142
717.122,1304,1525,1144
717.256,1303,1515,1145
717.39,1290,1526,2332
717.523,1299,1586,1142
717.657,1297,1495,1147
717.791,1311,1514,1147
717.925,1312,1512,1140
718.058,1297,1600,1143
718.192,1297,1619,1142
718.326,1300,1579,1145
718.459,1304,1550,1148
718.593,1318,1641,3219
718.726,1297,1563,1144
718.86,1297,1535,1141
718.993,1307,1484,1141
719.127,1319,1570,1143
719.26,1308,1557,1144
719.394,1314,1554,1146
719.527,1299,1480,1144
719.66,1310,1404,1142
719.794,1305,1441,1145
719.927,1319,1511,1143
720.06,1320,1668,1138
720.194,1614,1599,1142
720.327,1314,1534,1140
720.46,1320,1607,1140
720.593,1759,1541,1143
720.727,1319,1515,1139
720.86,1314,1442,1141
720.993,1320,1492,1142
721.126,1327,1511,1143
721.259,1303,1583,1141
721.392,1316,1525,1139
721.525,1314,1627,1141
721.658,1322,1665,1142
721.791,1324,1572,1141
721.924,1311,1604,1144
722.057,1308,1649,1141
722.19,1325,1477,1143
722.323,1320,1471,1138
722.456,1349,1500,1140
722.588,1325,1606,1141
722.721,1324,1619,1144
722.854,1328,1506,1142
722.987,1300,1543,1143
723.119,1317,1534,1145
723.252,1326,1490,1140
723.385,1328,1550,1141
723.517,1316,1633,1141
723.65,1324,1561,1143
723.783,1319,1550,1141
723.915,1321,1486,1141
724.048,1327,1531,1142
724.18,1330,1486,1141
724.313,1321,1474,1140
724.445,1318,1525,1143
724.577,1306,1528,1145
724.71,1399,1562,1221
724.842,1359,1512,1175
724.975,1322,1531,1146
725.107,1327,1517,1145
725.239,1318,1501,1144
725.371,1317,1527,1141
725.504,1311,1591,1141
725.636,1332,1600,1142
725.768,1350,1505,1144
725.9,1333,1602,1141
726.032,1335,1723,1139
726.165,1342,1762,1140
726.297,1342,1643,1143
726.429,1317,1532,1142
726.561,1336,1530,1140
726.693,1346,1590,1140
726.825,1347,1580,1142
726.957,1324,1664,1143
727.089,1331,1845,1142
727.221,1334,1557,1142
727.352,1347,1592,1141
727.484,1353,1526,1143
727.616,1351,1519,1141
727.748,1326,1477,1143
727.88,1324,1642,1142
728.011,1342,1634,1140
728.143,1354,1631,1141
728.275,1358,1536,1141
728.407,1354,1514,1145
728.538,1351,1468,1150
728.67,1349,1448,1144
728.801,1365,1473,1143
728.933,1338,1471,1139
729.065,1340,1536,1142
729.196,1342,1605,1144
729.328,1328,1664,1145
729.459,1333,1715,1142
729.59,1349,1643,1142
729.722,1351,1670,1142
729.853,1355,1632,1143
729.985,1344,1607,1145
730.116,1353,1571,1142
730.247,1340,1616,1138
730.378,1325,1766,1141
730.51,1329,1651,1139
730.641,1330,1566,1142
730.772,1349,1631,1141
730.903,1344,1575,1143
731.035,1343,1588,1140
731.166,1342,1677,1142
731.297,1347,1828,1144
731.428,1340,1620,1142
731.559,1358,1569,1145
731.69,1352,1530,1143
731.821,1354,1511,1141
731.952,1333,1579,1142
732.083,1345,1546,1142
732.214,1344,1596,1142
732.345,1361,1682,1143
732.475,1346,1606,1142
732.606,1361,1562,1141
732.737,1349,1653,1145
732.868,1357,1571,1142
732.999,1380,1610,1140
733.129,1371,1639,1143
733.26,1369,1642,1142
733.391,1339,1529,1142
733.521,1370,1480,1143
733.652,1354,1646,1143
733.783,1370,1723,1141
733.913,1361,1821,1144
734.044,1361,1574,1145
734.174,1352,1626,1141
734.305,1362,1573,1145
734.435,1359,1445,1143
734.566,1368,1593,1143
734.696,1372,1611,1145
734.826,1355,1611,1145
734.957,1361,1472,1140
735.087,1377,1497,1142
735.217,1374,1593,1140
735.348,1382,1652,1143
735.478,1374,1781,1142
735.608,1381,1688,1143
735.738,1372,1686,1144
735.868,1358,1629,1143
735.999,1376,1598,1142
736.129,1361,1696,1144
736.259,1373,1642,1142
736.389,1356,1540,1145
736.519,1373,1525,1141
736.649,1374,1560,1143
736.779,1385,1597,1141
736.909,1371,1641,1141
737.039,1373,1697,1141
737.169,1378,1703,1145
737.298,1382,1818,1142
737.428,1379,1693,1144
737.558,1359,1654,1140
737.688,1356,1687,1142
737.818,1364,1547,1146
737.947,1391,1629,1143
738.077,1375,1922,1141
738.207,1365,1710,1144
738.337,1374,1563,1145
738.466,1372,1574,1142
738.596,1399,1577,1145
738.725,1386,1721,1141
738.855,1383,1826,1145
738.984,1360,2028,1147
739.114,1365,1621,1143
739.243,1386,1652,1144
739.373,1389,1659,1144
739.502,1392,1746,1196
739.632,1395,1726,1145
739.761,1392,1575,1144
739.89,1403,1578,1144
740.02,1399,1647,1141
740.149,1393,1654,1144
740.278,1375,1728,1145
740.407,1392,1645,1143
740.537,1381,1630,1143
740.666,1345,1683,1143
740.795,3746,1633,1141
740.924,1376,1594,1142
741.053,1367,1629,1142
741.182,1400,1553,1144
741.311,1377,1716,1145
741.44,1385,1838,1142
741.569,1377,1765,1145
741.698,1373,1566,1142
741.827,1367,1563,1142
741.956,1392,1635,1143
742.085,1400,1704,1143
742.214,1398,1774,1142
742.343,1364,1661,1144
742.471,1376,1695,1142
742.6,1377,1595,1145
742.729,1382,1604,1144
742.858,1417,1626,1146
742.986,1399,1660,3140
743.115,1400,1602,1142
743.244,1402,1520,1144
743.372,1405,1554,1143
743.501,1378,1510,1142
743.629,1416,1553,1156
743.758,1401,1675,1352
743.886,1373,1639,1659
744.015,1394,1552,1143
744.143,1387,1537,1144
744.272,1386,1515,1145
744.4,1376,1567,1143
744.529,1397,1640,1140
744.657,1391,1572,1144
744.785,1387,1687,1143
744.913,1381,1746,1142
745.042,1381,1620,1140
745.17,1376,1575,1142
745.298,1389,1472,1146
745.426,1413,1478,1144
745.554,1410,1584,1142
745.683,1411,1750,1144
745.811,1387,1684,1143
745.939,1384,1635,1143
746.067,1400,1518,1141
746.195,1405,1543,1144
746.323,1399,1720,1140
746.451,1413,1673,1142
746.579,1408,1644,1142
746.707,1387,1769,1143
746.834,1382,1785,1395
746.962,1378,1702,1143
747.09,1374,1767,1140
747.218,1407,1605,1143
747.346,1368,1612,1143
747.473,1382,1520,1145
747.601,1364,1507,1145
747.729,1383,1569,1142
747.856,1383,1660,1144
747.984,1376,1643,1142
748.112,1373,1702,1140
748.239,1357,1680,1140
748.367,1363,1665,1140
748.494,1376,1635,1145
748.622,1378,1523,1144
748.749,1386,1489,1143
748.877,1399,1487,1141
749.004,1391,1517,1144
749.132,1355,1614,1141
749.259,1347,1651,1139
749.386,1338,1573,1141
749.514,1330,1547,1138
749.641,1318,1512,1141
749.768,1335,1584,1142
749.864,1357,1663,1140
749.996,1348,1643,1142
750.128,1369,1542,1142
750.26,1363,1615,1143
750.392,1393,1577,1142
750.524,1399,1697,1141
750.656,1404,1788,1144
750.788,1403,1738,1144
750.92,1399,1583,1139
751.052,1384,1645,1142
751.184,1398,1646,1140
751.315,1418,1693,1139
751.447,1428,1671,1139
751.579,1392,1512,1142
751.711,1397,1504,1144
751.842,1418,1513,1144
751.974,1404,1552,1146
752.106,1451,1605,1144
752.237,1400,1597,1142
752.369,1380,1653,1140
752.5,1388,1650,1142
752.632,1418,1669,1140
752.763,1412,1595,1143
752.895,1476,1499,1139
753.026,1458,1505,1143
753.158,1404,1536,1143
753.289,1426,1688,1141
753.42,1429,1604,1143
753.552,1401,1532,1141
753.683,1419,1498,1142
753.814,1484,1528,1147
753.946,1127,1126,1136
754.077,1564,1795,1143
754.208,1479,1730,1142
754.339,1423,1682,1143
754.47,1398,1610,1140
754.602,1429,1589,1143
754.733,1488,1688,1142
754.864,1492,1674,1142
754.995,1432,1632,1143
755.126,1409,1532,1143
755.257,1427,1611,1143
755.388,1484,1600,1139
755.519,1566,1673,1144
755.65,1493,1783,1143
755.781,1505,1575,1141
755.912,1539,1610,1141
756.042,1628,1664,1141
756.173,1603,1574,1144
756.304,1719,1495,1139
756.435,1568,1455,1141
756.566,1492,1503,1139
756.696,1530,1571,1142
756.827,1581,1716,1143
756.958,1523,1488,1143
757.088,1608,1493,1144
757.219,1644,1469,1140
757.35,1680,1571,1142
757.48,1774,1674,1145
757.611,1627,1692,1140
757.741,1541,1548,3429
757.872,1560,1483,1144
758.002,1529,1499,1145
758.132,1557,1452,1141
758.263,1734,1656,1142
758.393,2240,1565,1142
758.524,3115,1637,1145
758.654,1667,1524,1142
758.784,1743,1592,1150
758.915,1865,1567,1141
759.045,1820,1607,1143
759.175,1643,1614,1143
759.305,1722,1516,1139
759.435,1895,1604,1139
759.565,1704,1566,1143
759.696,1699,1550,1141
759.826,1723,1589,1142
759.956,1603,1491,1139
760.086,1704,1502,1143
760.216,1727,1487,1142
760.346,1755,1560,1141
760.476,1761,1451,1142
760.606,1643,1381,1141
760.736,1740,1363,1148
760.865,1853,1568,1142
760.995,1709,1787,1144
761.125,1470,1664,1143
761.255,1509,1538,1139
761.385,1459,1448,1142
761.514,2485,1517,1139
761.644,1675,1618,1145
761.774,1719,1771,1140
761.904,1708,1596,1142
762.033,1644,1641,1139
762.163,1626,1592,1142
762.292,2316,1690,1141
762.422,1609,1825,1140
762.551,1649,1663,1141
762.681,1834,1561,1141
762.81,1676,1663,1141
762.94,1605,1775,1141
763.069,1656,1638,1141
763.199,1747,1595,1142
763.328,1789,1584,1142
763.457,1572,1534,1142
763.587,1541,1732,1146
763.716,1521,1650,1142
763.845,1611,1544,1141
763.975,1586,1609,1142
764.104,1612,1574,1141
764.233,1642,1791,1142
764.362,1737,1935,1140
764.491,1696,1834,1140
764.62,1554,1512,1141
764.749,1530,1505,1142
764.878,1547,1529,1140
765.007,1678,1611,1141
765.136,1860,1628,1140
765.265,1825,1606,1142
765.394,1598,1663,1145
765.523,1571,1703,1144
765.652,1685,1717,1140
765.781,1772,1630,1142
765.91,1856,1662,1142
766.039,1730,1533,1141
766.167,1901,1615,1141
766.296,1815,1546,1142
766.425,1841,1502,1226
766.554,1708,1435,1139
766.682,1654,1454,1142
766.811,1610,1551,1142
766.94,1650,1610,1139
767.068,1835,1555,1140
767.197,1750,1482,1144
767.325,1737,1522,1140
767.454,1731,1514,1143
767.582,2054,1594,1142
767.711,1970,1627,1143
767.839,1781,1625,1143
767.968,1697,2857,1141
768.096,1836,1588,1142
768.224,1787,1480,1143
768.353,1706,1491,1143
768.481,1723,1536,1140
768.609,1806,1610,1144
768.737,1922,1601,1142
768.866,1751,1567,1143
768.994,1824,1559,1143
769.122,1806,1555,1144
769.25,1735,1516,1141
769.378,1843,1591,1141
769.506,2027,1497,1144
769.634,1958,1709,1145
769.762,1776,1631,1140
769.89,1654,1619,1142
770.018,1705,1589,1141
770.146,1745,1591,1143
770.274,1829,1640,1140
770.402,1612,1573,1142
770.53,1723,1566,1143
770.658,1725,1535,1145
770.786,1810,1591,1139
770.913,1870,1581,1143
771.041,1770,1813,1140
771.169,1624,1794,1144
771.297,1547,1693,1142
771.424,1624,1578,1138
771.552,1634,1604,1140
771.68,1552,1536,1140
771.807,1543,1583,1142
771.935,1753,1596,1142
772.062,1780,1659,1144
772.19,1658,1882,1143
772.317,1599,1782,1144
772.445,1638,1719,1142
772.572,1647,1743,1145
772.7,1616,1630,1138
772.827,1723,1540,1141
772.954,2003,1698,1145
773.082,1778,1619,1143
773.209,1700,1528,1146
773.336,1617,1523,1143
773.463,1601,1543,1144
773.591,1663,1667,1143
773.718,1725,1704,1141
773.845,1573,1602,1141
773.972,1634,1569,1142
774.099,1835,1650,1139
774.226,1737,1573,1141
774.353,1879,1530,1142
774.48,1832,1563,1141
774.607,1617,1506,1141
774.734,1624,1539,1143
774.861,1665,1526,1142
774.988,1649,1507,1142
775.115,1676,1534,1144
775.242,1616,1548,1146
775.369,1696,1559,1141
775.496,1775,1649,1144
775.622,1806,1713,1145
775.749,1621,1583,1141
775.876,1672,1473,1142
776.002,1610,1496,1142
776.129,1737,1483,1141
776.256,1890,1522,1146
776.382,1840,1600,1142
776.509,1664,1667,1142
776.636,1626,1663,1141
776.762,1732,1682,1143
776.889,1687,1526,1141
777.015,1767,1544,1142
777.141,1702,1658,1140
777.268,1860,1628,1144
777.394,1790,1503,1142
777.521,1723,1532,1141
777.647,1663,4698,1140
777.773,1782,1665,1141
777.9,1769,1864,1141
778.026,1565,1679,1141
778.152,1600,1630,1141
778.278,1623,1639,1140
778.404,1676,1544,1140
778.531,1695,1516,1144
778.657,1748,1611,1140
778.783,1722,1517,1151
778.909,1698,1679,1142
779.035,1615,1744,1140
779.161,1661,1695,1141
779.287,1681,1652,1140
779.413,1654,1647,1141
779.539,1813,1544,1140
779.665,1858,1613,1144
779.79,1907,1784,1141
779.916,1697,1519,1138
780.042,1607,1535,1143
780.168,1621,1572,1140
780.294,1630,1586,1143
780.419,1687,1670,1142
780.545,1615,1628,1139
780.671,1686,1572,1143
780.796,1777,1738,1142
780.922,1806,1699,1141
781.048,1868,1597,1139
781.173,1776,1607,1141
781.299,1680,1561,1140
781.424,1616,1533,1139
781.55,1569,1481,1140
781.675,1670,1508,1137
781.8,1589,1466,1141
781.926,1513,1493,1141
782.051,1698,1468,1342
782.177,1797,1619,1139
782.302,1630,1658,1136
782.427,1515,1492,1144
782.521,1611,1443,1142
782.652,1596,1502,1141
782.782,1591,1518,1141
782.912,1810,1604,1141
783.042,1801,1636,1143
783.172,1571,1668,1141
783.302,1596,2318,1142
783.432,1656,1509,1142
783.562,1720,1433,1139
783.692,1669,1406,1143
783.822,1630,1416,1141
783.951,1618,1387,1141
784.081,1763,1562,1140
784.211,1610,1508,1142
784.341,1615,1456,1139
784.471,1703,1472,1143
784.6,1575,1449,1141
784.73,1711,1466,1142
784.86,1826,1484,1139
784.989,1769,1507,1142
785.119,1635,4692,1142
785.249,1533,1515,1142
785.378,1577,1428,1142
785.508,1708,1540,1142
785.637,1635,1530,1141
785.767,1603,1458,1138
785.896,1767,1436,1142
786.026,1780,1450,1141
786.155,1812,1411,1141
786.284,1959,1424,1139
786.414,1665,1492,1138
786.543,1572,1543,1142
786.672,1661,1624,1140
786.802,1666,1467,1141
786.931,1732,1455,1140
787.06,1734,1531,1141
787.189,1635,1470,1141
787.319,1863,1506,1139
787.448,1972,1484,1142
787.577,1730,1582,1140
787.706,1675,1570,1150
787.835,1604,1479,1142
787.964,1596,1494,1142
788.093,1635,1526,1143
788.222,1641,1457,1142
788.351,1618,1505,1142
788.48,1627,1625,1140
788.609,1628,1559,1142
788.738,1710,1547,1143
788.867,1804,1422,1141
788.995,1616,1457,1142
789.124,1575,1472,1141
789.253,1688,1514,1144
789.382,1609,1415,1143
789.51,1613,1481,1142
789.639,1607,1513,1143
789.768,1596,1477,1144
789.896,1703,1627,1141
790.025,1518,1562,1140
790.154,1536,1482,1142
790.282,1620,1444,1142
790.411,1565,1442,1143
790.539,1564,1454,1144
790.668,1620,1474,1142
790.796,1606,1462,1143
790.925,1631,1570,1141
791.053,1592,1630,1142
791.181,1529,1606,1141
791.31,1509,1432,1142
791.438,1568,1432,1144
791.566,1627,1475,1145
791.695,1736,1442,1144
791.823,1801,1527,1141
791.951,1600,1558,1140
792.079,1483,1533,1142
792.207,1543,1527,1139
792.336,1589,1489,1144
792.464,1646,1521,1141
792.592,1594,1562,1144
792.72,1704,1538,1142
792.848,1802,1526,1144
792.976,1757,1509,1145
793.104,1640,1522,1143
793.232,1643,1406,1145
793.36,1575,1564,1145
793.488,1583,1685,1145
793.615,1515,1552,1145
793.743,1642,1508,1142
793.871,1631,1532,1147
793.999,1597,1585,1142
794.127,1765,1670,1144
794.254,1737,1559,1143
794.382,1779,1550,1141
794.51,1575,1552,1141
794.637,1593,1610,1147
794.765,1600,1512,1141
794.893,1551,1568,1142
795.02,1667,1509,1146
795.148,1712,1475,1142
795.275,1676,1618,1141
795.403,1588,1758,1141
795.53,1544,1594,1141
795.658,1550,1486,1143
795.785,1673,1479,1141
795.912,1710,1440,1140
796.04,1571,1654,1138
796.167,1788,1474,1142
796.294,1797,1430,1143
796.422,1772,1514,1143
796.549,1721,2960,1143
796.676,1670,1494,1142
796.803,1570,1608,1144
796.93,1806,1527,1143
797.058,1725,1427,1142
797.185,1698,1415,1142
797.312,1769,1408,1142
797.439,1643,1432,1146
797.566,1752,1481,1141
797.693,2054,1509,1142
797.82,1874,1463,1143
797.947,1753,1618,1141
798.074,1898,1473,1142
798.201,1759,1411,1143
798.327,1992,1470,1142
798.454,1906,1433,1142
798.581,1732,1461,1144
798.708,1687,1426,1145
798.835,1982,1494,1143
798.961,1800,1450,1141
799.088,1795,1422,1142
799.215,1844,1432,1141
799.341,1673,1462,1141
799.468,1848,1506,1145
799.595,2065,1491,1144
799.721,1828,1471,1141
799.848,1723,1508,1141
799.974,1558,1467,1144
800.101,1554,1397,1143
800.227,1759,1516,1143
800.353,1630,1508,1145
800.48,1574,1426,1143
800.606,1655,1409,1140
800.733,1794,1454,1143
800.859,1697,1447,1142
800.985,1793,1507,1142
801.111,1804,1584,1141
801.238,1557,1500,1142
801.364,1571,1449,1142
801.49,1616,1501,1143
801.616,1578,1405,1147
801.742,1540,1501,1146
801.868,1617,1464,1143
801.995,1622,1490,1141
802.121,1592,1548,1142
802.247,1589,1482,1144
802.373,1620,1484,1143
802.499,1583,1407,1144
802.624,1656,1365,1142
802.75,1640,1380,1144
802.876,1616,1420,1142
803.002,1894,1460,1144
803.128,1773,1503,1143
803.254,1693,1451,1142
803.38,1730,1427,1141
803.505,1666,1492,1142
803.631,1558,1453,1141
803.757,1851,1470,1141
803.882,1741,1394,1143
804.008,1720,1436,1144
804.134,1668,1371,1145
804.259,1671,1436,1147
804.385,1826,1451,1147
804.51,1935,1489,1147
804.636,1678,1519,1150
804.761,1754,1507,1148
804.887,1888,1505,1154
805.012,1873,1827,1158
805.137,1852,1483,1161
805.263,1918,1509,1165
805.388,1683,1512,1161
805.513,1736,1531,1160
805.639,1878,1588,1157
805.764,1781,1468,1164
805.889,1881,1480,1158
806.014,1788,1464,1160
806.139,1749,1448,1156
806.265,1885,1555,1150
806.39,1953,1545,1145
806.515,1831,1507,1145
806.64,1680,1627,1143
806.765,1586,1499,1143
806.89,1569,1475,1144
807.015,1674,1505,1143
807.14,1694,1462,1142
807.265,1742,1530,1140
807.39,1805,1666,1146
807.514,1702,1525,1143
807.639,1705,1446,1141
807.764,1614,1507,1143
807.889,1664,1462,1145
808.014,1620,1587,1144
808.138,1585,1623,1143
808.263,1541,1448,1145
808.388,1566,1424,1142
808.512,1584,1518,1143
808.637,1655,1530,1141
808.761,1726,1578,1138
808.886,1666,1519,1145
809.011,1566,1384,1143
809.135,1637,1492,1141
809.259,1555,1483,1145
809.384,1693,1386,1140
809.508,1542,1468,1141
809.633,1572,1415,1144
809.757,1814,1475,1143
809.881,1835,1577,1144
810.006,1558,1581,1142
810.13,1622,1481,1144
810.254,1525,1451,1148
810.378,1536,1378,1147
810.503,1718,1442,1144
810.627,1672,1551,1139
810.751,1655,1479,1144
810.875,1721,1385,1142
810.999,1583,1443,1146
811.123,1649,1420,1144
811.247,1688,1443,1144
811.371,1706,1501,1161
811.495,1634,1442,1140
811.619,1778,1440,1145
811.743,1583,1465,1143
811.867,1540,1417,1144
811.991,1542,1440,1140
812.115,1556,1475,1144
812.238,1641,1437,1145
812.362,1617,1521,1139
812.486,1502,1386,1144
812.61,1498,1365,1144
812.733,1629,1401,1143
812.857,1632,1408,1143
812.981,1629,1470,1143
813.104,1623,1480,1144
813.228,1558,1424,1142
813.351,1523,1436,1139
813.475,1508,1517,1143
813.598,1543,1401,1141
813.722,1555,1416,1139
813.845,1570,1342,1141
813.969,1664,1360,1142
814.092,1679,1525,1143
814.215,1720,1499,1142
814.339,1604,1353,1143
814.462,1455,1360,1140
814.554,1602,1382,1137
814.682,1724,1375,1143
814.81,1824,1489,1140
814.938,1713,1571,1141
815.067,1746,1422,1142
815.195,1585,1406,1141
815.323,1566,1346,1142
815.451,1630,1433,1141
815.579,1709,1481,1142
815.707,1681,1552,1143
815.834,1767,1408,1143
815.962,1732,1435,1141
816.09,1646,1441,1142
816.218,1709,1443,1144
816.346,2043,1512,1139
816.474,1859,1460,1142
816.601,1819,1371,1142
816.729,1608,1426,1139
816.857,1624,1439,1142
816.985,1711,1405,1143
817.112,1825,1488,1141
817.24,1832,1449,1140
817.368,1767,1448,1142
817.495,1543,1435,1140
817.623,1658,1493,1143
817.75,1702,1389,1144
817.878,1637,1402,1142
818.005,1686,1384,1141
818.133,1600,1418,1140
818.26,1722,1471,1139
818.387,1781,1510,1143
818.515,1160,1130,1135
818.642,1558,1437,1143
818.769,1492,1353,1142
818.897,1496,1370,1142
819.024,1711,1416,1139
819.151,1760,1498,1143
819.278,1592,1406,1143
819.406,1553,1352,1142
819.533,1565,1407,1144
819.66,1568,1386,1142
819.787,1591,1443,1141
819.914,1554,1453,1142
820.041,1580,1404,1143
820.168,1608,1492,1144
820.295,1574,1446,1141
820.422,1539,1381,1141
820.549,1630,1434,1143
820.676,1666,1499,1144
820.803,1670,1826,1141
820.93,1692,1498,1143
821.056,1602,1570,1144
821.183,1623,1372,1145
821.31,1654,1426,1143
821.437,1734,1410,1143
821.563,1837,1470,1141
821.69,1778,1538,1141
821.817,1741,1518,1143
821.943,1773,1416,1143
822.07,1782,1530,1140
822.197,1649,1393,1143
822.323,1636,1425,1142
822.45,1641,1410,1141
822.576,1811,1445,1141
822.703,1899,1544,1146
822.829,1810,1553,1143
822.956,1707,1430,1142
823.082,1601,1396,1142
823.208,1635,1347,1143
823.335,1727,1384,1141
823.461,1818,1455,1140
823.587,1643,1472,1140
823.714,1750,1394,1138
823.84,1770,1417,1142
823.966,1793,1415,1142
824.092,1768,1512,1142
824.218,1642,1570,1141
824.344,1612,1418,1144
824.471,1706,1478,1142
824.597,1687,1483,1141
824.723,1571,1720,1143
824.849,1692,1415,1143
824.975,1724,1427,1141
825.101,1756,1434,1147
825.227,1794,1527,1140
825.352,1678,1551,1143
825.478,1583,1388,1144
825.604,1615,1473,1142
825.73,1591,1387,1143
825.856,1713,1468,1142
825.982,1624,1482,1144
826.107,1721,1511,1143
826.233,1685,1398,1142
826.359,1750,1451,1139
826.484,1643,1443,1144
826.61,1571,1426,1143
826.736,1576,1444,1146
826.861,1680,1433,1141
826.987,1782,1521,1142
827.112,1683,1725,1140
827.238,1707,1526,1141
827.363,1676,1507,1142
827.489,1695,1480,1142
827.614,1724,1442,1140
827.739,1676,1486,1142
827.865,1608,1570,1142
827.99,1567,1421,1141
828.115,1620,1382,1143
828.241,1672,1440,1140
828.366,1760,1473,1141
828.491,1770,1668,1142
828.616,1714,1606,1142
828.741,1809,1461,1142
828.867,1768,1493,1142
828.992,1616,1583,1144
829.117,1579,1432,1141
829.242,1644,1444,1143
829.367,1745,1421,1142
829.492,1748,1393,1140
829.617,1662,1527,1144
829.742,1519,1544,1142
829.867,1680,1433,1143
829.992,1623,1461,1141
830.116,1631,1421,1142
830.241,1597,1399,1149
830.366,1719,1543,1143
830.491,1770,1557,1142
830.616,1795,1449,1140
830.74,1649,1408,1140
830.865,1605,1414,1146
830.99,1546,1378,1144
831.114,1564,1414,1140
831.239,1631,1432,1144
831.364,1642,1389,1144
831.488,1564,1388,1142
831.613,1568,1425,1142
831.737,2137,1397,1144
831.862,1732,1434,1139
831.986,1679,1529,1142
832.111,1575,1507,1143
832.235,1600,1386,1141
832.359,1534,1364,1141
832.484,1532,1369,1145
832.608,1543,1348,1143
832.732,1656,1352,1140
832.856,1645,1352,1138
832.981,1644,1400,1144
833.105,1642,1440,1140
833.229,1577,1423,1138
833.353,1508,1374,1144
833.477,1459,1360,1140
833.601,1512,1337,1142
833.725,1568,1342,1144
833.85,1702,1427,2366
833.974,1697,1517,1144
834.097,1643,1447,1143
834.221,1685,1401,1141
834.345,1591,1394,1142
834.469,1570,1394,1143
834.593,1582,1417,1142
834.717,1666,1398,1142
834.841,1617,1390,1142
834.965,1507,1345,1141
835.088,1579,1386,1144
835.212,1683,1374,1142
835.336,1859,1392,1143
835.459,1835,1476,1142
835.583,1707,1458,1143
835.707,1679,1422,1142
835.83,1631,1398,1143
835.954,1649,1424,1140
836.077,1659,1418,1141
836.201,1757,1477,1143
836.324,4197,1390,1141
836.448,1661,1382,1141
836.571,1784,1472,1142
836.695,1712,1531,1144
836.818,1625,1432,1140
836.941,1598,1463,1143
837.065,1717,1409,1142
837.188,1899,1474,1144
837.311,1881,1558,1139
837.434,1666,1618,1142
837.558,1529,1481,1143
837.681,1530,1453,1148
837.804,1559,1485,1178
837.927,1571,1486,1148
838.05,1621,1510,1143
838.173,1583,1508,1144
838.296,1688,1417,1144
838.419,1669,1447,1142
838.542,1696,1471,1144
838.665,1659,1856,1144
838.788,2611,1831,1146
838.911,1507,1475,1142
839.034,1559,1431,1142
839.157,1541,1449,1142
839.279,1529,1443,1140
839.402,1518,1406,1142
839.525,1555,1416,1146
839.648,1732,1396,1143
839.77,1646,1485,1394
839.893,1534,1478,1140
840.016,1541,1478,1139
840.138,1525,1422,1141
840.261,1518,1402,1144
840.383,1533,1383,1144
840.506,1563,1375,1140
840.628,1643,1404,1143
840.751,1704,1420,1148
840.873,1746,1460,1147
840.996,1549,1441,1143
841.118,1498,1411,1140
841.24,1462,1369,1141
841.363,1467,1360,1140
841.485,1532,1339,1142
841.607,1583,1398,1143
841.729,1546,1376,1142
841.852,1593,1364,1145
841.974,1774,1358,1139
842.096,1760,1415,1140
842.218,1748,1450,1143
842.34,1601,1456,1147
842.462,1588,1449,1143
842.584,1671,1403,1143
842.706,1603,1418,1143
842.828,1539,1411,1143
842.95,1558,1391,1141
843.072,1721,1401,1144
843.194,1799,1435,1142
843.316,1681,1478,1140
843.438,1681,1464,1141
843.56,4625,1423,1141
843.681,1550,1417,1264
843.803,1518,1424,1142
843.925,1601,1449,1142
844.047,1544,1455,1140
844.168,1523,1431,1139
844.29,1501,1421,1159
844.412,1547,1438,1145
844.533,1518,1413,1142
844.655,1489,1422,1142
844.776,1483,1458,1140
844.898,1554,1395,1118
845.019,1613,1416,1138
845.141,1674,1527,1139
845.262,1583,1468,1139
845.384,1593,1432,1141
845.505,1568,1427,1144
845.626,1530,1381,1140
845.748,1506,1458,1140
845.869,1535,1450,1141
845.99,1590,1411,1142
846.111,1493,1330,1143
846.203,1509,2338,1136
846.329,1513,1462,1136
846.455,1570,1506,1138
846.581,1599,1462,1135
846.707,1570,1387,1135
846.833,1606,1387,1141
846.959,1566,1414,1138
847.085,1570,1418,1136
847.211,1523,1470,1135
847.337,1497,1472,1136
847.463,1514,1373,1135
847.589,1501,1373,1139
847.715,1564,1380,1139
847.84,1530,1381,1137
847.966,1628,1393,1137
848.092,1687,1448,1140
848.218,1651,1435,1138
848.343,1617,1456,1137
848.469,1558,1443,1137
848.595,1549,1379,1137
848.72,1537,1390,1135
848.846,1518,1382,1137
848.971,1566,1366,1138
849.097,1604,1380,1139
849.222,1752,1464,1135
849.348,1642,1510,1138
849.473,1579,1444,1136
849.599,1532,1417,1139
849.724,1441,1424,1136
849.85,1449,1407,1154
849.975,1479,1450,1145
850.1,1504,1423,1144
850.226,1445,1401,1760
850.351,1502,1379,1139
850.476,1590,1426,1139
850.601,1653,1465,1136
850.726,1644,1554,1137
850.852,1597,1545,1136
850.977,1516,1422,1137
851.102,1482,1385,1136
851.227,1484,1401,1136
851.352,1449,1365,1136
851.477,1532,1376,1141
851.602,1637,1419,1136
851.727,1527,1398,1136
851.852,1492,1427,1135
851.977,1521,1427,1140
852.102,1496,1418,1137
852.226,1461,1393,1136
852.351,1472,1362,1139
852.476,1480,1351,1139
852.601,1516,1402,1138
852.726,1541,1476,1137
852.85,1442,1500,1138
852.975,1424,1432,1137
853.1,2249,1452,1135
853.224,1626,1462,1138
853.349,1446,1423,1136
853.473,1501,1427,1137
853.598,1498,1451,1137
853.723,1456,1391,1137
853.847,1501,1390,1137
853.972,1529,1413,1138
854.096,1569,1438,1136
854.22,1596,1529,1138
854.345,1536,1560,1137
854.469,1509,1445,3147
854.593,1543,1412,1133
854.718,1600,1485,1136
854.842,1523,1483,1140
854.966,1536,1469,1137
855.091,1606,1480,1137
855.215,1554,1428,1137
855.339,1543,1378,1135
855.463,1561,1431,1136
855.587,1607,1447,1136
855.711,1544,1438,1138
855.835,1592,1439,1139
855.959,1542,1457,1134
856.083,1494,1507,1138
856.207,1479,1567,1137
856.331,1462,1542,1138
856.455,1427,1419,1137
856.579,1454,1388,1137
856.703,1467,1415,1139
856.827,1491,1388,1139
856.951,1592,1409,1133
857.074,1688,1421,1139
857.198,1614,1438,1136
857.322,1576,1457,1138
857.445,1552,1452,1140
857.569,1504,1476,1138
857.693,1504,1469,1137
857.816,1439,1400,1137
857.94,1455,1360,1137
858.064,1559,1362,1138
858.187,1557,1369,1138
858.311,1528,1399,1140
858.434,1548,1383,1511
858.558,1513,1435,1138
858.681,1476,1459,1138
858.804,1469,1398,1135
858.928,1454,1389,1136
859.051,1408,1357,1135
859.174,1431,1360,1138
859.298,1504,1365,1141
859.421,1583,1389,1138
859.544,1587,1396,1138
859.667,1604,1479,1137
859.79,1496,1474,1138
859.914,1469,1425,1139
860.037,1508,1409,1138
860.16,1496,1403,1136
860.283,1475,1362,1136
860.406,1556,1387,1139
860.529,1655,1381,1136
860.652,1687,1376,1140
860.775,1648,1367,1135
860.898,1575,1433,1136
861.021,1542,1451,1138
861.144,1497,1470,1138
861.266,1496,1444,1138
861.389,1533,1440,1139
861.512,1523,1410,1137
861.635,1521,1419,1140
861.757,1546,1374,1141
861.88,1617,1355,1137
862.003,1663,1362,1135
862.125,1610,1401,1124
862.248,1577,1412,1139
862.371,1530,1375,1138
862.493,1529,1351,1137
862.616,1498,1400,1137
862.738,1460,1405,1138
862.861,1470,1412,1138
862.983,1605,1436,1139
863.106,1600,1385,1135
863.228,1480,1328,1137
863.35,1452,1333,1137
863.473,1497,1360,1141
863.595,2299,1362,1146
863.717,1512,1327,1141
863.839,1521,1338,1140
863.962,1514,1370,1139
864.084,1545,1387,1139
864.206,4099,1392,1139
864.328,1573,1351,1140
864.45,1498,1345,1138
864.572,1463,1365,1136
864.694,1506,1364,1139
864.816,1581,1357,1138
864.938,1545,1355,1136
865.06,1508,1372,1138
865.182,1484,1387,1137
865.304,1529,1372,1436
865.426,1579,1355,1138
865.548,1668,1361,1146
865.67,1600,1329,1135
865.792,1529,1325,1137
865.913,1617,1339,1139
866.035,1676,1324,1136
866.157,1623,1333,1137
866.279,1574,1345,1137
866.4,1621,1388,1138
866.522,1631,1394,1136
866.643,1556,1349,1139
866.765,1546,1322,1140
866.887,1601,1333,1138
867.008,1626,1330,1138
867.13,1645,1334,1139
867.251,1694,1317,1140
867.372,1696,1314,1137
867.494,1612,1336,1139
867.615,1551,1376,1150
867.737,1486,1367,1140
867.858,1488,1352,1136
867.979,1481,1348,1142
868.1,1538,1333,1139
868.222,1554,1336,1140
868.343,1646,1355,1136
868.464,1679,1374,1141
868.585,1655,1335,1140
868.706,1538,1299,1139
868.827,1572,1315,1137
868.948,1561,1325,1141
869.07,1539,1319,1135
869.191,1467,1306,1138
869.312,1484,1311,1139
869.432,1520,1302,1136
869.553,1534,1306,1138
869.674,1514,1300,1138
869.795,1535,1305,1137
869.916,1520,1317,1135
870.037,1495,1309,1136
870.158,1432,1312,1135
870.278,1476,1292,1138
870.399,1444,1303,1140
870.52,1469,1287,1140
870.64,1512,1308,1137
870.761,1580,1300,1137
870.882,1647,1323,1139
871.002,1582,1335,1137
871.123,1482,1337,1139
871.243,1490,1299,1134
871.364,1496,1308,1138
871.484,1500,1304,1139
871.605,1512,1303,1144
871.725,1532,1302,1135
871.846,1655,1315,1137
871.966,1694,1296,1136
872.086,1627,1279,1137
872.207,1576,1280,1135
872.327,1619,1283,1137
872.447,1578,1306,1138
872.567,1539,1298,1137
872.687,1598,1283,1141
872.808,1636,1289,1138
872.928,1589,1295,1138
873.048,1626,1300,1177
873.168,1609,1294,1141
873.288,1669,1287,1139
873.408,1583,1271,1138
873.528,1538,1303,1137
873.648,1459,1276,1140
873.768,1499,1295,1137
873.888,1500,1282,1136
874.008,1489,1288,1138
874.127,1544,1276,1136
874.247,1600,1291,1139
874.367,1631,1280,1138
874.487,1621,1287,1136
874.607,1485,1265,1138
874.726,1483,1264,1139
874.846,1526,1275,1137
874.966,1545,1279,1138
875.085,1550,1270,1137
875.205,1604,1288,1137
875.324,1559,1287,1136
875.444,1511,1270,1134
875.563,1518,1620,1137
875.683,1597,1269,1135
875.802,1592,1259,1136
875.922,1549,1261,1136
876.041,1576,1265,1137
876.16,1589,1262,1134
876.28,1556,1257,1136
876.399,1515,1271,1139
876.518,1495,1272,1135
876.637,1543,1269,1135
876.757,1584,1252,1149
876.876,1562,1243,1135
876.995,1508,1230,1134
877.114,1489,1223,1135
877.202,1523,1285,1145
877.326,1551,1275,1142
877.45,1604,1265,1144
877.574,1633,1266,1143
877.698,1555,1265,1140
877.822,1540,1253,1142
877.946,1586,1254,1142
878.07,1593,1255,1142
878.194,1551,1261,1142
878.318,1563,1272,1144
878.442,1575,1283,1148
878.565,1560,1286,1149
878.689,1557,1264,1141
878.813,1521,1250,1147
878.937,1523,1246,1145
879.06,1559,1259,1145
879.184,1595,1263,1147
879.308,1571,1254,1143
879.431,1581,1256,1143
879.555,1454,1265,1144
879.678,1425,1259,1144
879.802,1521,1271,1142
879.925,1543,1268,1143
880.049,1539,1267,1144
880.172,1637,1261,1145
880.296,1613,1263,1271
880.419,1617,1247,1140
880.542,1576,1249,1147
880.666,1611,1261,1142
880.789,1512,1250,1146
880.912,1496,1255,1143
881.035,1130,1134,1139
881.159,1488,1250,1144
881.282,1491,1250,1144
881.405,1556,1254,1144
881.528,1567,1251,1145
881.651,1581,1253,1142
881.774,1557,1253,1143
881.897,1582,1264,1141
882.02,1509,1276,1145
882.143,1464,1267,1149
882.266,1418,1258,1159
882.389,1433,1266,1143
882.512,1412,1260,1144
882.635,1494,1261,1145
882.758,1528,1251,1142
882.881,1549,1258,1143
883.004,1563,1242,1141
883.126,1523,1236,1142
883.249,1533,1242,1141
883.372,1562,1254,1145
883.494,1580,1241,1143
883.617,1599,1252,1141
883.74,1650,1259,1142
883.862,1668,1258,1144
883.985,1677,1261,1146
884.107,1626,1257,1143
884.23,1634,1259,1145
884.352,1623,1253,1143
884.475,1575,1253,1146
884.597,1593,1265,1146
884.72,1573,1260,1143
884.842,1572,1259,1142
884.965,1549,1260,1140
885.087,1502,1261,1143
885.209,1522,1254,1144
885.331,1512,1261,1143
885.454,1507,1255,1142
885.576,1489,1248,1144
885.698,1434,1252,1150
885.82,1383,1250,1143
885.942,1375,1258,1143
886.065,1384,1254,1142
886.187,1421,1265,1144
886.309,1463,1270,1141
886.431,1446,1266,1143
886.553,1425,1255,1142
886.675,1436,1251,1141
886.797,1444,1248,1144
886.918,1461,1247,1144
887.04,1437,1246,1145
887.162,1456,1244,1143
887.284,1498,1255,1143
887.406,1503,1258,1147
887.528,1488,1271,1144
887.649,1429,1262,1144
887.771,1447,1254,1141
887.893,1419,1245,1144
888.014,1432,1250,1144
888.136,1452,1253,1147
888.258,1483,1253,1145
888.379,1476,1260,1143
888.501,1485,1253,1143
888.622,1540,1263,1143
888.744,1600,1268,1144
888.865,1598,1266,1144
888.987,1555,1734,1146
889.108,1486,1247,1144
889.229,1483,1248,1147
889.351,1474,1242,1142
889.472,1445,1236,1146
889.593,1435,1252,1142
889.715,1441,1241,1144
889.836,1457,1279,1142
889.957,1505,1280,1144
890.078,1500,1275,1147
890.199,1525,1255,1144
890.321,1547,1260,1149
890.442,1504,1260,1147
890.563,1564,1257,1145
890.684,1573,1256,1144
890.805,1527,1258,1146
890.926,1504,1264,1144
891.047,1450,1252,1144
891.168,1439,1258,1147
891.289,1465,1260,1144
891.409,1471,1256,1146
891.53,1514,1256,1303
891.651,1545,1262,1149
891.772,1524,1273,1145
891.893,1452,1257,1143
892.013,1440,1248,1145
892.134,1448,1249,1143
892.255,1444,1256,1141
892.375,1489,1263,1143
892.496,1480,1266,1144
892.617,1472,1247,1147
892.737,1523,1259,1142
892.858,1528,1255,1144
892.978,1483,1262,1141
893.099,1452,1250,1141
893.219,1462,1254,1144
893.34,1403,1258,1143
893.46,1425,1247,1142
893.58,1425,1236,1146
893.701,1441,1235,1143
893.821,1480,1249,1145
893.941,1479,1241,1141
894.061,1577,1247,1146
894.182,1586,1260,1143
894.302,1511,1255,1140
894.422,1474,1247,1146
894.542,1411,1255,1142
894.662,1422,1251,1143
894.782,1430,1233,1140
894.902,1486,1250,1143
895.022,1531,1240,1143
895.142,1582,1259,1147
895.262,1669,1246,1148
895.382,1661,1245,1145
895.502,1597,1235,1142
895.622,1578,1244,1144
895.742,1496,1250,1142
895.862,1470,1253,1144
895.982,1450,1247,1145
896.101,1486,1251,1143
896.221,1495,1251,1145
896.341,1521,1249,1142
896.461,1521,1245,1146
896.58,1489,1253,1142
896.7,1445,1233,1147
896.819,1425,1250,1144
896.939,1406,1252,1145
897.059,1394,1251,1145
897.178,1387,1241,1143
897.298,1397,1234,1144
897.417,1442,1246,1144
897.536,1480,1234,1148
897.656,1562,1259,1144
897.775,1521,1255,1146
897.895,1447,1246,1145
898.014,1416,1238,1144
898.133,1371,1222,1143
898.252,1388,1239,1430
898.372,1416,1239,1143
898.491,1489,1252,1144
898.61,1563,1252,1143
898.729,1612,1233,1144
898.848,1598,1242,1143
898.967,1543,1238,1141
899.086,1524,1237,1144
899.205,1469,1239,1141
899.324,1463,1231,1143
899.443,1453,1235,1142
899.562,1476,1245,1143
899.681,1474,1253,1146
899.8,1483,1261,1144
899.919,1540,1240,1143
900.038,1561,1241,1144
900.157,1618,1232,1142
900.275,1568,1238,1147
900.394,1495,1224,1143
900.513,1534,1243,1144
900.631,1495,1235,1142
900.75,1445,1236,1145
900.869,1426,1240,1141
900.987,1415,1255,1143
901.106,1443,1246,1145
901.224,1451,1252,1146
901.343,1432,1244,1492
901.461,1438,1244,1142
901.58,1415,1228,1143
901.698,1418,1226,1146
901.817,1410,1234,1143
901.935,1486,1245,1144
902.053,1542,1252,1141
902.172,1465,1259,1144
902.29,1446,1263,1143
902.408,1387,1260,1144
902.527,1386,1242,1144
902.645,1418,1253,1141
902.763,1413,1237,1144
902.881,1454,1235,1145
902.999,1490,1243,1145
903.117,1485,1250,1143
903.235,1433,1245,1140
903.353,1438,1252,1143
903.471,1505,1246,1143
903.589,1498,1257,1142
903.707,1462,1253,1144
903.825,1431,1256,1145
903.943,1481,1232,1143
904.061,1534,1248,1140
904.179,1486,1227,1144
904.296,1429,1238,1145
904.414,1418,1243,1140
904.532,1396,1242,1146
904.65,1409,1231,1143
904.767,1401,1250,1142
904.885,1428,1243,1143
905.003,1473,1228,1145
905.12,1463,1215,1143
905.238,1491,1230,1144
905.355,1548,1236,1144
905.473,1563,1237,1143
905.59,1515,1243,1143
905.708,1411,1251,1143
905.825,1348,1231,1142
905.942,1349,1229,1144
906.06,1380,1225,1141
906.177,1415,1223,1141
906.294,1450,1229,1142
906.412,1525,1236,1142
906.529,1548,1239,1143
906.646,1474,1218,1142
906.763,1400,1211,1142
906.881,1439,1221,1143
906.998,1401,1209,1143
907.115,1354,1220,1145
907.232,1343,1219,1141
907.349,1358,1215,1142
907.466,1410,1203,1143
907.583,1457,1213,1142
907.7,1361,1200,1141
907.788,1396,1247,1136
907.91,1405,1257,1137
908.032,1407,1254,1138
908.154,1468,1255,1135
908.276,1524,1271,1139
908.398,1444,1246,1138
908.519,1414,1234,1136
908.641,1403,1232,1137
908.763,1367,1240,1137
908.885,1377,1237,1135
909.006,1322,1238,1140
909.128,1357,1234,1143
909.25,1374,1232,1138
909.371,1424,1244,1133
909.493,1450,1251,1138
909.614,1501,1258,1137
909.736,1498,1254,1136
909.857,1426,1251,1137
909.979,1385,1245,1137
910.1,1401,1243,1136
910.221,1395,1228,1138
910.343,1408,1228,1135
910.464,1431,1221,1136
910.586,1498,1233,1138
910.707,1564,1249,1139
910.828,1571,1260,1138
910.949,1487,1243,1135
911.07,1437,1242,1136
911.192,1450,1239,1140
911.313,1401,1250,1139
911.434,1410,1334,1138
911.555,1477,1241,1139
911.676,1504,1243,1139
911.797,1553,1255,1138
911.918,1550,1264,1138
912.039,1512,1253,1137
912.16,1446,1238,1143
912.281,1399,1231,1141
912.402,1361,1230,1139
912.523,1351,1248,1137
912.644,1401,1251,1139
912.764,1413,1263,1150
912.885,1385,1254,1138
913.006,1435,1263,1134
913.127,1438,1264,1133
913.247,1447,1276,1138
913.368,1377,1259,1138
913.489,1361,2074,1139
913.609,1363,1229,1135
913.73,1346,1236,1135
913.85,1377,1234,1136
913.971,1378,1229,1138
914.091,1420,1231,1138
914.212,1526,1647,1138
914.332,1568,1263,1139
914.453,1504,1257,1138
914.573,1418,1256,1137
914.693,1440,1828,1138
914.814,1411,1239,1141
914.934,1424,1224,1136
915.054,1411,1236,1139
915.175,1408,1242,1139
915.295,1452,1243,1140
915.415,1507,1232,1137
915.535,1537,1247,1139
915.655,1581,1241,1136
915.775,1479,1239,1136
915.896,1413,1236,1137
916.016,1408,1231,1135
916.136,1470,2394,1137
916.256,1438,1249,1136
916.376,1421,1244,1140
916.495,1414,1238,1136
916.615,1445,1248,1134
916.735,1477,1246,1138
916.855,1525,1254,1137
916.975,1464,1256,1137
917.095,1444,1751,1135
917.215,1436,1237,1137
917.334,1417,1236,1136
917.454,1400,1236,1139
917.574,1441,1240,1138
917.693,1419,1242,1138
917.813,1435,1236,1136
917.933,1468,1241,1140
918.052,1460,1238,1139
918.172,1452,1243,1139
918.291,1506,1251,1136
918.411,1465,1256,1135
918.53,1489,1244,1140
918.65,1428,1241,1135
918.769,1406,1233,1136
918.888,1386,1229,1138
919.008,1416,1240,1134
919.127,1466,1246,1139
919.246,1446,1251,1135
919.366,1425,1245,1138
919.485,1407,1245,1138
919.604,1429,1244,1139
919.723,1455,1258,1137
919.842,1408,1237,1135
919.961,1412,1243,1134
920.08,1386,1251,1138
920.2,1417,1249,1136
920.319,1442,1252,1138
920.438,1463,1242,1140
920.557,1532,1253,1135
920.676,1518,1241,1132
920.794,1493,1242,1136
920.913,1525,1228,1136
921.032,1512,1242,1138
921.151,1508,1243,1135
921.27,1448,1258,1135
921.389,1442,1247,1135
921.507,1486,1246,1136
921.626,1541,1246,1136
921.745,1541,1247,1135
921.863,1530,1242,1137
921.982,1552,1238,1138
922.101,1597,1240,1135
922.219,1484,1250,1141
922.338,1444,1251,1140
922.456,1382,1258,1136
922.575,1391,1256,1138
922.693,1382,1253,1138
922.812,1397,1248,1136
922.93,1426,1241,1135
923.048,1461,1258,1134
923.167,1482,1250,1137
923.285,1504,1250,1137
923.403,1512,1251,1136
923.522,1570,1251,1139
923.64,1505,1248,1136
923.758,1437,1245,1136
923.876,1403,1247,1136
923.994,1357,1236,1139
924.113,1396,1234,1140
924.231,1400,1243,1139
924.349,1403,1258,1140
924.467,1455,1250,1135
924.585,1463,1254,1140
924.703,1435,1249,1137
924.821,1377,1237,1137
924.939,1388,1254,1136
925.057,1418,1247,1135
925.174,1412,1240,1136
925.292,1429,1244,1136
925.41,1447,1242,1135
925.528,1458,1253,1136
925.646,1500,1250,1137
925.763,1462,1256,1138
925.881,1454,1247,1135
925.999,1453,1260,1136
926.116,1424,1253,1133
926.234,1414,1236,1138
926.351,1405,1258,1137
926.469,1411,1238,1138
926.586,1444,1249,1139
926.704,1476,1254,1140
926.821,1468,1246,1137
926.939,1489,1248,1137
927.056,1541,1248,1134
927.174,1457,1238,1139
927.291,1416,1249,1137
927.408,1381,1240,1137
927.526,1388,1236,1139
927.643,1395,1241,1137
927.76,1454,1263,1136
927.877,1432,1250,1138
927.994,1450,1255,1138
928.112,1429,1246,1139
928.229,1425,1258,1138
928.346,1421,1249,1136
928.463,1427,1250,1137
928.58,1405,1241,1137
928.697,1358,1231,1139
928.814,1333,1235,1135
928.931,1372,1239,1136
929.048,1371,1241,1139
929.165,1420,1255,1138
929.281,1404,1248,1136
929.398,1390,1247,1142
929.515,1385,1232,1135
929.632,1399,1239,1138
929.749,1397,1236,1138
929.865,1402,1222,1136
929.982,1442,1233,1137
930.099,1431,1236,1137
930.215,1413,1233,1136
930.332,1410,1245,1137
930.448,1454,1239,1137
930.565,1503,1246,1134
930.681,1413,1241,1133
930.798,1414,1244,1135
930.914,1397,1229,1137
931.031,1378,1223,1133
931.147,1409,1226,1138
931.264,1454,1233,1137
931.38,1432,1237,1135
931.496,1426,1235,1137
931.612,1409,1241,1136
931.729,1420,1234,1138
931.845,1408,1231,1135
931.961,1460,1234,1137
932.077,1405,1230,1136
932.193,1382,1227,1138
932.31,1395,1222,1139
932.426,1401,1232,1136
932.542,1420,1234,1136
932.658,1453,1238,1139
932.774,1412,1242,4719
932.89,1422,1242,1135
933.006,1394,1252,1136
933.121,1431,1243,1135
933.237,1369,1239,1133
933.353,1371,1227,1136
933.469,1359,1232,1134
933.585,1339,1228,1136
933.7,1348,2228,1140
933.816,1363,1222,1134
933.932,1356,1223,1136
934.048,1377,1228,1136
934.163,1395,1241,1137
934.279,1380,1221,1136
934.394,1373,1226,1137
934.51,1361,1221,1135
934.625,1336,1224,1135
934.741,1351,1233,1137
934.856,1347,1227,1133
934.972,1352,1227,1138
935.087,1346,1223,1136
935.203,1333,1222,1135
935.318,1346,1210,1135
935.433,1415,1215,1137
935.549,1416,1224,1136
935.664,1378,1219,1134
935.779,1404,1215,1134
935.894,1410,1227,1136
936.009,1426,1227,1137
936.125,1465,1232,1134
936.24,1428,1218,1136
936.355,1426,1214,1136
936.47,1442,1207,1136
936.585,1412,1214,1132
936.7,1435,1208,1136
936.815,1407,1208,1135
936.93,1357,1206,1134
937.045,1313,1202,1136
937.159,1348,1198,1134
937.274,1331,1198,1135
937.389,1325,1184,1135
937.504,1371,1182,1136
937.619,1385,1177,1135
937.704,1353,1212,1139
937.824,1365,1207,1143
937.943,1398,1211,1142
938.063,1391,1223,1142
938.183,1441,1216,1140
938.302,1407,1205,1141
938.422,1459,1219,1144
938.542,1413,1212,1140
938.661,1488,1211,1139
938.781,1359,1209,1141
938.9,1436,1215,1142
939.02,1398,1208,1140
939.139,1369,1210,1141
939.259,1375,1212,1140
939.378,1379,1211,1143
939.497,1404,1207,1143
939.617,1461,1207,1142
939.736,1410,1215,1140
939.855,1411,1212,1140
939.974,1378,1218,1142
940.094,1346,1224,1139
940.213,1311,1211,1143
940.332,1305,1201,1142
940.451,1313,1213,1139
940.57,1323,1212,1142
940.689,1320,1199,1140
940.808,1331,1214,1142
940.927,1360,1204,1145
941.046,1367,1208,1142
941.165,1352,1215,1139
941.284,1376,1218,1144
941.403,1132,1135,1136
941.522,1384,1217,1144
941.641,1422,1220,1142
941.76,1412,1213,1142
941.879,1419,1220,1138
941.997,1430,1227,1142
942.116,1376,1216,1141
942.235,1368,1213,1143
942.354,1351,1216,1255
942.472,1395,1213,1143
942.591,1398,1219,1143
942.709,1382,1208,1139
942.828,1389,1208,1141
942.947,1412,1217,1140
943.065,1451,1210,1141
943.184,1473,1220,1141
943.302,1465,1220,1139
943.42,1445,1210,1143
943.539,1394,1216,1142
943.657,1361,1214,1143
943.776,1335,1219,1141
943.894,1338,1216,1142
944.012,1303,1219,1142
944.13,1306,1223,1139
944.249,1316,1211,1139
944.367,1330,1212,1141
944.485,1354,1208,1141
944.603,1405,1215,1143
944.721,1382,1217,1145
944.839,1380,1219,1142
944.958,1378,2158,1141
945.076,1360,1699,1141
945.194,1354,1217,1143
945.312,1326,1200,1145
945.43,1336,1206,1144
945.547,1324,1222,1143
945.665,1317,1205,1141
945.783,1333,1204,1142
945.901,1352,1210,1141
946.019,1375,1210,1143
946.137,1388,1217,1141
946.254,1375,1212,1143
946.372,1370,1208,1141
946.49,1416,1224,1138
946.607,1395,1229,1141
946.725,1407,1227,1140
946.843,1393,1225,1140
946.96,1364,1224,1142
947.078,1333,1217,1142
947.195,1338,1212,1140
947.313,1299,1209,1142
947.43,1328,1222,1140
947.548,1340,1207,1146
947.665,1374,1215,1142
947.783,1379,1217,1141
947.9,1395,1227,1140
948.017,1827,1229,1141
948.134,1417,1236,1142
948.252,1378,1232,1170
948.369,1373,1223,1144
948.486,1368,1222,1141
948.603,1316,1221,1142
948.721,1298,1224,1140
948.838,1292,1213,1141
948.955,1304,1215,1143
949.072,1331,1212,1139
949.189,1350,1219,1142
949.306,1343,1215,1143
949.423,1355,1221,1142
949.54,1386,1225,1145
949.657,1351,1211,2184
949.774,1331,1213,1144
949.89,1356,1217,1141
950.007,1322,1216,1139
950.124,1338,1209,1141
950.241,1325,1204,1142
950.358,1308,1221,1140
950.474,1311,1212,1141
950.591,1304,1216,1141
950.708,1305,1226,1142
950.824,1314,1214,1141
950.941,1334,1220,1139
951.058,1358,1229,1143
951.174,1362,1216,1135
951.291,1384,1223,1141
951.407,1428,1223,1140
951.524,1417,1221,1140
951.64,1395,1225,1139
951.756,1410,1229,1143
951.873,1411,1227,1141
951.989,1409,1228,1141
952.105,1386,1222,1142
952.222,1336,1219,1139
952.338,1313,1221,1141
952.454,1324,1215,1141
952.57,1354,1224,1143
952.687,1386,1229,1142
952.803,1412,1225,1144
952.919,1406,1225,1142
953.035,1385,1225,1141
953.151,1427,1231,1144
953.267,1383,1234,1143
953.383,1375,1230,1142
953.499,1337,1231,1142
953.615,1304,1222,1143
953.731,1279,1222,1142
953.847,1287,1226,1142
953.963,1295,1223,1139
954.078,1315,1222,1145
954.194,1302,1229,1143
954.31,1306,1220,1138
954.426,1323,1221,1142
954.541,1340,1224,1142
954.657,1356,1225,1142
954.773,1337,1217,1142
954.888,1335,1230,1130
955.004,1319,1220,1143
955.12,1320,1215,1143
955.235,1318,1215,1736
955.351,1335,1218,1132
955.466,1352,1216,1141
955.582,3624,1221,1142
955.697,1326,1215,1142
955.812,1315,1207,1140
955.928,1328,1220,1140
956.043,1363,1222,1143
956.158,1365,1222,1142
956.274,1356,1218,1140
956.389,1368,1225,1144
956.504,1355,1219,1142
956.619,1378,1225,1146
956.734,1362,1230,1140
956.85,1348,1225,1143
956.965,1327,1222,1144
957.08,1305,1225,1144
957.195,1298,1218,1142
957.31,1319,1223,1141
957.425,1351,1221,1141
957.54,1340,1229,1143
957.655,1329,1222,1142
957.77,1325,1223,1143
957.884,1328,1227,1141
957.999,1324,1222,1139
958.114,1322,1227,1142
958.229,1290,1224,1142
958.344,1281,1217,1142
958.458,1267,1231,1141
958.573,1257,1217,1142
958.688,1271,1212,1144
958.802,1264,1212,1140
958.917,1270,1219,1142
959.032,1280,1220,1141
959.146,1264,1217,1141
959.261,1246,1210,1143
959.375,1256,1213,1576
959.49,1261,1212,1143
959.604,1276,1214,1143
959.718,1273,1225,1139
959.833,1270,1222,1143
959.947,1277,1220,1143
960.061,1282,1303,1142
960.176,1283,1213,1142
960.29,1278,1218,1141
960.404,1266,1219,1141
960.518,1265,1204,1143
960.633,1264,1217,1142
960.747,1255,1216,1142
960.861,1264,1217,1141
960.975,1271,1219,1141
961.089,1273,1226,1141
961.203,1270,1215,1141
961.317,1278,1218,1141
961.431,1269,1225,1141
961.545,1272,1236,1142
961.659,1246,1232,1140
961.773,1254,1220,1145
961.886,1242,1220,1143
962,1234,1213,1142
962.114,1245,1214,1140
962.228,1245,1215,1143
962.342,1226,1209,1142
962.455,1239,1206,1140
962.569,1245,1213,1143
962.683,1256,1215,1142
962.796,1239,1218,1142
962.91,1243,1213,1141
963.023,1244,1214,1144
963.137,1236,1209,1139
963.25,1245,1213,1141
963.364,1239,1221,1142
963.477,1224,1210,1142
963.591,1227,1201,1142
963.704,1227,1208,1139
963.817,1230,1208,1141
963.931,1219,1202,1138
964.044,1227,1201,1143
964.157,1225,1209,1141
964.27,1233,1210,1142
964.384,1228,1201,1143
964.497,1231,1196,1143
964.61,1229,1206,1141
964.723,1223,1201,1141
964.836,1228,1207,1142
964.949,1232,1212,1140
965.062,1228,1203,1141
965.175,1219,1202,1142
965.288,1662,1195,1141
965.401,1217,1199,1141
965.514,1214,1196,1142
965.627,1228,1201,1144
965.74,1220,1198,1140
965.853,1216,1200,1140
965.965,1218,1201,1143
966.078,1218,1192,1140
966.191,1240,1199,1140
966.304,1214,1193,1140
966.416,1208,1197,1142
966.529,1202,1200,1140
966.642,1199,1189,1140
966.754,1189,1177,1214
966.867,1181,1182,1141
966.979,1173,1175,1139
967.092,1178,1174,1143
967.178,1221,1210,1167
967.295,1230,1203,1141
967.413,1227,1202,1142
967.53,1224,1207,1140
967.647,1218,1211,1143
967.765,1224,1204,1138
967.882,1234,1204,1139
968,1226,1200,1142
968.117,1238,1205,1141
968.234,1227,1209,1143
968.351,1314,1205,1143
968.469,1223,1198,1143
968.586,1229,1203,1141
968.703,1231,1205,1141
968.82,1231,1208,1143
968.937,1232,1202,1141
969.054,1229,1197,1143
969.171,1223,1211,1140
969.288,1228,1201,1142
969.405,1232,1208,1143
969.522,1227,1200,1141
969.639,1225,1205,1141
969.756,1230,1206,1139
969.873,1229,1199,1141
969.99,1225,1206,1140
970.107,1225,1205,1145
970.224,1224,1204,1143
970.34,1233,1213,1143
970.457,1226,1195,1144
970.574,1226,1201,1143
970.691,1227,1201,1146
970.807,1234,1204,1143
970.924,1223,1208,1142
971.041,1232,1206,1148
971.157,1228,1215,1141
971.274,1228,1199,1141
971.39,1230,1199,1140
971.507,1236,1201,1143
971.623,1239,1200,1144
971.74,1230,1210,1140
971.856,1235,1205,1144
971.972,1238,1202,1144
972.089,1222,1208,1902
972.205,1234,1207,1142
972.321,1235,1211,1139
972.438,1240,1197,1138
972.554,1230,1201,1141
972.67,1216,1201,1141
972.786,1221,1200,1144
972.902,1227,1198,1142
973.018,1227,1209,1140
973.135,1228,1210,1141
973.251,1232,1205,1141
973.367,1225,1206,1140
973.483,1225,1205,1142
973.599,1236,1213,1143
973.715,1231,1215,1144
973.831,1227,1205,1144
973.946,1236,1202,1142
974.062,1224,1206,1144
974.178,1227,1203,1142
974.294,1228,1204,1143
974.41,1226,1208,1142
974.525,1219,1201,1142
974.641,1225,1202,1258
974.757,1221,1201,1144
974.873,1240,1208,1144
974.988,1235,1207,1143
975.104,1228,1205,1139
975.219,1231,1207,1143
975.335,1226,1202,1146
975.45,1242,1213,2129
975.566,1236,1207,1143
975.681,1233,1208,1143
975.797,1230,1199,1143
975.912,1234,1200,1142
976.028,1234,1200,1142
976.143,1228,1198,1142
976.258,1229,1209,1142
976.373,1248,1203,1139
976.489,1229,1207,1144
976.604,1234,1203,1143
976.719,1233,1206,1581
976.834,1232,1205,1143
976.949,1239,1204,1145
977.065,1237,1217,1143
977.18,1238,1211,1142
977.295,1231,1214,1140
977.41,1231,1206,1143
977.525,1239,1206,1143
977.64,1226,1208,1142
977.755,1236,1211,1141
977.87,1238,1207,1142
977.984,1238,1203,1140
978.099,1233,1209,1141
978.214,1235,1206,1144
978.329,1244,1213,1140
978.444,1235,1206,1141
978.558,1238,1206,1139
978.673,1236,1210,1143
978.788,1234,1206,1144
978.902,1228,1201,1141
979.017,1237,1204,1139
979.132,1232,1205,1140
979.246,1230,1209,1140
979.361,1232,1207,1139
979.475,1236,1207,1142
979.59,1233,1202,1141
979.704,1232,1212,1140
979.819,1237,1212,1142
979.933,1242,1207,1139
980.047,1245,1218,1141
980.162,1240,1205,1142
980.276,1238,1207,1144
980.39,1236,1203,1139
980.505,1239,1201,1141
980.619,1239,1210,1140
980.733,1241,1208,1143
980.847,1231,1202,1140
980.961,1245,1206,1142
981.075,1234,1212,1143
981.189,1238,1210,1143
981.303,1234,1211,1142
981.417,1236,1212,1142
981.531,1240,1211,1144
981.645,1245,1213,1140
981.759,1233,1210,1142
981.873,1234,1212,1142
981.987,1231,1212,1140
982.101,1240,1207,1142
982.215,1230,1207,1143
982.328,1233,1206,1139
982.442,1229,1204,1145
982.556,1240,1207,1142
982.67,1235,1213,1142
982.783,1233,1199,1144
982.897,1233,1200,1145
983.011,1231,1209,1144
983.124,1238,3390,1142
983.238,1241,1207,1139
983.351,1238,1199,1142
983.465,1242,1210,1142
983.578,1246,1212,1142
983.692,1243,1208,1141
983.805,1247,1210,1140
983.918,1244,1207,1145
984.032,1232,1208,1142
984.145,1245,1207,1142
984.258,1249,1216,1141
984.372,1235,1211,1138
984.485,1246,1208,1142
984.598,1237,1207,1142
984.711,1222,1208,1143
984.824,1239,1210,1144
984.937,1234,1220,1141
985.05,1243,1213,1141
985.163,1239,1216,1141
985.276,1235,1211,1139
985.389,1231,1219,1142
985.502,1236,1213,1144
985.615,1235,1208,1142
985.728,1235,1207,1142
985.841,1241,1210,1144
985.954,1241,1217,1141
986.067,1230,1214,1142
986.18,1234,1208,1142
986.292,1238,1209,1882
986.405,1238,1205,1142
986.518,1232,1212,1141
986.63,1247,1215,1141
986.743,1233,1211,1140
986.856,1241,1210,1143
986.968,1233,1207,1138
987.081,1234,1214,1141
987.193,1246,1206,1142
987.306,1244,1211,1141
987.418,1237,1210,1143
987.531,1235,1211,1141
987.643,1241,1208,1143
987.755,1229,1207,1140
987.868,1237,1214,1141
987.98,1229,1211,1140
988.092,1240,1202,1141
988.205,1234,1202,1142
988.317,1244,1208,1144
988.429,1237,1203,1141
988.541,1241,1203,1142
988.653,1231,1203,1142
988.765,1230,1215,1143
988.878,1228,1206,1145
988.99,1236,1208,1141
989.102,1240,1206,1138
989.214,1236,1216,1142
989.326,1240,1201,2374
989.438,1241,1213,1141
989.549,1235,1212,1143
989.661,1231,1206,1143
989.773,1239,1204,1140
989.885,1238,1216,1144
989.997,1230,1206,1141
990.108,1232,1211,1141
990.22,1230,1205,1141
990.332,1236,1204,1141
990.444,1236,1211,1143
990.555,1245,1204,1141
990.667,1233,1203,1139
990.778,1226,1205,1142
990.89,1224,1202,1143
991.001,1229,1201,1140
991.113,1226,1202,1143
991.224,1233,1206,1145
991.336,1226,1209,1141
991.447,1228,1213,1141
991.559,1223,1204,1142
991.67,1234,1207,1141
991.781,1229,1202,1142
991.893,1234,1206,1141
992.004,1225,1198,1145
992.115,1225,1199,1141
992.226,1222,1197,1142
992.337,1228,1196,1140
992.448,1225,1201,1139
992.56,1233,1202,1142
992.671,1230,1191,1141
992.782,1228,1194,1139
992.893,1221,1204,1143
993.004,1224,1201,1143
993.115,1216,1198,1143
993.226,1220,1200,1140
993.336,1223,1198,1142
993.447,1222,1198,1141
993.558,1223,1194,1140
993.669,1219,1199,1143
993.78,1221,1192,1141
993.891,1218,1198,1142
994.001,1221,1700,1140
994.112,1217,1425,1141
994.223,1218,1204,1141
994.333,1209,1195,1141
994.444,1214,1190,1141
994.554,1220,1189,1140
994.665,1213,1196,1140
994.775,1210,1194,1141
994.886,1211,1186,1143
994.996,1209,1187,1138
995.107,1207,1180,1141
995.217,1213,1188,1143
995.328,1201,1185,1141
995.438,1196,1178,1140
995.548,1192,1183,1139
995.658,1180,1171,1140
995.769,1175,1172,1140
995.879,1171,1168,1140
995.96,1215,1191,1139
996.075,1222,1186,1137
996.191,1222,1183,1139
996.306,1211,1190,1140
996.421,1215,1186,1139
996.536,1226,1184,1140
996.651,1210,1188,1140
996.766,1218,1190,1138
996.881,1213,1189,1139
996.996,1223,1185,1136
997.111,1210,1185,1139
997.226,1217,1186,1141
997.341,1219,1186,1140
997.456,1221,1182,1139
997.571,1212,1185,1140
997.686,1211,1185,1140
997.801,1223,1195,1137
997.916,1211,1181,1140
998.03,1221,1190,1139
998.145,1220,1188,1138
998.26,1217,1186,1139
998.374,1229,1188,1139
998.489,1219,1186,1139
998.604,1214,1189,1139
998.718,1222,1190,1142
998.833,1221,1193,1137
998.947,1222,1193,1138
999.062,1215,1191,1141
999.176,1219,1192,1138
999.291,1224,1188,1138
999.405,1218,1191,1139
999.52,1131,1134,1133
999.634,1210,1190,1138
999.748,1223,1189,1139
999.863,1217,1186,1139
999.977,1221,1182,1141
1000.091,1219,1192,1137
1000.205,1213,1189,1138
1000.32,1223,1196,1140
1000.434,1219,1186,1142
1000.548,1217,1185,1139
1000.662,1223,1186,1137
1000.776,1220,1183,1136
1000.89,1221,1192,1138
1001.004,1215,1187,1139
1001.118,1217,1192,1139
1001.232,1216,1191,1137
1001.346,1220,1191,1138
1001.46,1218,1189,1136
1001.574,1226,1194,1142
1001.688,1217,1189,1138
1001.802,1213,1191,1141
1001.915,1220,1190,1139
1002.029,1229,1192,1136
1002.143,1216,1187,1140
1002.257,1229,1188,1139
1002.37,1226,1191,1139
1002.484,1227,1192,1139
1002.598,1223,1194,1140
1002.711,1225,1188,1371
1002.825,1223,1189,1137
1002.938,1227,1187,1138
1003.052,1233,1188,1137
1003.165,1227,1195,1138
1003.279,1221,1191,1137
1003.392,1216,1190,1140
1003.505,1220,1185,1138
1003.619,1220,1189,1138
1003.732,1223,1193,1140
1003.845,1215,1190,1140
1003.959,1221,1189,1139
1004.072,1228,1191,1139
1004.185,1219,1192,1138
1004.298,1226,1194,1140
1004.411,1224,1184,1139
1004.525,1220,1191,1139
1004.638,1225,1189,1141
1004.751,1223,1191,1138
1004.864,1222,1193,1140
1004.977,1222,1195,1138
1005.09,1223,1190,1141
1005.203,1228,1191,1139
1005.316,1222,1189,1141
1005.428,1198,1177,1145
1005.541,1222,1187,1138
1005.654,1228,1188,1137
1005.767,1222,1180,1139
1005.88,1225,1191,2054
1005.992,1222,1188,1138
1006.105,1233,1495,1140
1006.218,1224,1187,1139
1006.331,1225,1190,1138
1006.443,1224,1190,1136
1006.556,1230,1188,1141
1006.668,1228,1186,1139
1006.781,1233,1188,1136
1006.893,1225,1189,1137
1007.006,1230,1185,1138
1007.118,1231,1191,1140
1007.231,1229,1185,1139
1007.343,1223,1186,1140
1007.456,1230,1189,1140
1007.568,1230,1188,1139
1007.68,1234,1193,1142
1007.792,1221,1189,1140
1007.905,1266,1187,1139
1008.017,1229,1187,1140
1008.129,1229,1188,1137
1008.241,1225,1190,1140
1008.353,1229,1188,1137
1008.465,1222,1197,1139
1008.578,1227,1190,1139
1008.69,1223,1191,1139
1008.802,1229,1192,1138
1008.914,1225,1194,1137
1009.026,1229,1187,1138
1009.137,1224,1188,1140
1009.249,1229,1193,1138
1009.361,1234,1189,1138
1009.473,1231,1193,1138
1009.585,1229,1193,1139
1009.697,1229,1196,1140
1009.808,1230,1185,1139
1009.92,1229,1188,1140
1010.032,1227,1185,1140
1010.143,1235,1185,1136
1010.255,1231,1195,1140
1010.367,1231,1192,1138
1010.478,1232,1189,1139
1010.59,1235,1190,1142
1010.701,1227,1191,1138
1010.813,1242,1198,1137
1010.924,1237,1188,4282
1011.036,1238,1196,1140
1011.147,1229,1197,1138
1011.258,1227,1196,1142
1011.37,1241,1188,1138
1011.481,1232,1189,1141
1011.592,1231,1194,1138
1011.704,1228,1189,1138
1011.815,1226,1195,1138
1011.926,1235,1185,1138
1012.037,1235,1191,1138
1012.148,1230,1188,1139
1012.259,1225,1186,1138
1012.371,1238,1190,1136
1012.482,1235,1190,1140
1012.593,1239,1196,1139
1012.704,1221,1190,1143
1012.814,1230,1190,1140
1012.925,1234,1189,1142
1013.036,1232,1187,1140
1013.147,1231,1193,1140
1013.258,1333,1192,1138
1013.369,1237,1198,1142
1013.48,1231,1191,1139
1013.59,1237,1198,1141
1013.701,1235,1185,1142
1013.812,1237,1192,1144
1013.922,1240,1209,1154
1014.033,1400,1374,1300
1014.144,1273,1231,1180
1014.254,1231,1203,1145
1014.365,1234,1194,1143
1014.475,1227,1193,1141
1014.586,1226,1194,1138
1014.696,1235,1195,1139
1014.807,1235,1183,1139
1014.917,1239,1192,1140
1015.027,1232,1188,1139
1015.138,1235,1192,1140
1015.248,1237,1190,1139
1015.358,1227,1195,1141
1015.469,1236,2687,1141
1015.579,1237,1190,1140
1015.689,1235,1193,1136
1015.799,1223,1197,1139
1015.909,1236,1193,1136
1016.019,1225,1186,1137
1016.129,1230,1193,1138
1016.239,1229,1194,1820
1016.349,1232,1194,1139
1016.459,1237,1193,1143
1016.569,1568,1191,1138
1016.679,1230,1186,1139
1016.789,1234,1191,1137
1016.899,1230,1189,1141
1017.009,1232,1193,1137
1017.119,1235,1194,1140
1017.228,1225,1181,1138
1017.338,1222,1189,1136
1017.448,1236,1187,1137
1017.558,1224,1190,1141
1017.667,1225,1186,1140
1017.777,1230,1195,1136
1017.886,1231,1194,1138
1017.996,1217,1189,1140
1018.105,1228,1192,1138
1018.215,1232,1188,1137
1018.324,1229,1185,1138
1018.434,1223,1190,1141
1018.543,1240,1189,1139
1018.653,1222,1191,1137
1018.762,1228,1188,1138
1018.871,1231,1186,1137
1018.981,1221,1192,1139
1019.09,1224,1206,1139
1019.199,1223,1181,1140
1019.308,1229,1186,1139
1019.418,1224,1193,1139
1019.527,1224,2102,1140
1019.636,1250,1185,1137
1019.745,1223,1188,1140
1019.854,1228,1188,1137
1019.963,1235,1183,1140
1020.072,1230,1189,1138
1020.181,1222,1185,1139
1020.29,1219,1184,1141
1020.399,1216,1183,1141
1020.508,1215,1181,1140
1020.616,1217,1186,1142
1020.725,1214,1185,1138
1020.834,1221,1179,1139
1020.943,1217,1179,1136
1021.052,1225,1184,1139
1021.16,1217,1184,1138
1021.269,1218,1188,1138
1021.378,1220,1180,1137
1021.486,1223,1178,1140
1021.595,1218,1189,1139
1021.703,1213,1185,1138
1021.812,1210,1182,1137
1021.92,1206,1180,1137
1022.029,1210,1183,1139
1022.137,1218,1182,1140
1022.246,1205,1178,1139
1022.354,1214,1180,1139
1022.462,1207,1178,1136
1022.571,1207,1179,1140
1022.679,1202,1176,1140
1022.787,1207,1180,1139
1022.895,1207,1176,1141
1023.004,1205,1173,1139
1023.112,1205,1174,1138
1023.22,1201,1175,1138
1023.328,1203,1171,1137
1023.436,1197,1172,1137
1023.544,1189,1166,1136
1023.652,1190,1168,1137
1023.76,1179,1161,1138
1023.868,1174,1161,1138
1023.976,1172,1161,1135
1024.084,1161,1153,1135
1024.192,1163,1156,1139
1024.273,1209,1170,1138
1024.386,1207,1175,1138
1024.499,1207,1171,1140
1024.612,1209,1170,1138
1024.725,1204,1170,1141
1024.837,1206,1167,1136
1024.95,1204,1170,1138
1025.063,1204,1170,1142
1025.176,1204,1171,1140
1025.288,1206,1168,1138
1025.401,1208,1170,1136
1025.514,1203,1167,1135
1025.626,1214,1173,1137
1025.739,1201,1163,1138
1025.851,1209,1174,1140
1025.964,1209,1171,1138
1026.076,1209,1172,1143
1026.189,1216,1172,1136
1026.301,1206,1167,1138
1026.414,1208,1174,1138
1026.526,1207,1172,1140
1026.638,1212,1169,1139
1026.751,1205,1172,1138
1026.863,1206,1170,1430
1026.975,1210,1174,1137
1027.088,1209,1177,1139
1027.2,1212,1172,1138
1027.312,1201,1169,1138
1027.424,1200,1174,1140
1027.536,1203,1173,1142
1027.648,1208,1168,1137
1027.76,1211,1172,1136
1027.872,1207,1180,1139
1027.984,1209,1172,1139
1028.096,1518,1170,1141
1028.208,1208,1174,1293
1028.32,1208,1170,1140
1028.432,1213,1893,1140
1028.544,1210,1168,1139
1028.656,1408,1173,1140
1028.768,1215,1172,1137
1028.879,1211,1174,2265
1028.991,1210,1172,1137
1029.103,1214,1177,1140
1029.214,1211,1171,1140
1029.326,1218,1174,1140
1029.438,1209,1174,1138
1029.549,1220,1177,1138
1029.661,1209,1172,1139
1029.772,1212,1176,1139
1029.884,1212,1176,1140
1029.995,1211,1171,1136
1030.107,1208,1173,1139
1030.218,1210,1172,1137
1030.33,1207,1177,1137
1030.441,1211,1174,1139
1030.552,1203,1177,1137
1030.664,1211,1176,1138
1030.775,1214,1174,1139
1030.886,1212,1241,1137
1030.997,1213,1172,1140
1031.109,1207,1174,1137
1031.22,1213,1172,1140
1031.331,1209,1175,1138
1031.442,1215,1171,1138
1031.553,1204,1179,1140
1031.664,1207,1173,1137
1031.775,1214,1175,1138
1031.886,1213,1170,1140
1031.997,1209,1183,1137
1032.108,1204,1184,1138
1032.219,1214,1171,1139
1032.33,1205,1180,1138
1032.44,1215,1178,1139
1032.551,1216,1174,1137
1032.662,1214,1173,1139
1032.773,1214,1170,1139
1032.883,1215,1175,1138
1032.994,1211,1181,1138
1033.105,1212,1174,1139
1033.215,1217,1174,1143
1033.326,1219,1178,1136
1033.437,1208,1173,1139
1033.547,1215,1173,1139
1033.658,1217,1174,1139
1033.768,1212,1174,1136
1033.879,1218,1173,1139
1033.989,1219,1175,1139
1034.099,1214,1175,1137
1034.21,1213,1176,1139
1034.32,1219,1170,1138
1034.43,1216,1175,1139
1034.541,1208,1178,1139
1034.651,1219,1179,1140
1034.761,1221,1176,1140
1034.871,1215,1173,1139
1034.981,1209,1180,1139
1035.092,1224,1173,1138
1035.202,1213,1166,1136
1035.312,1213,1173,1137
1035.422,1220,1175,1140
1035.532,1215,1172,1139
1035.642,1215,1175,1138
1035.752,1216,1180,1138
1035.862,1216,1178,1137
1035.971,1217,1171,1137
1036.081,1209,1174,1138
1036.191,1210,1175,1138
1036.301,1216,1176,1137
1036.411,1214,1176,1137
1036.52,1209,1176,1139
1036.63,1216,1173,1137
1036.74,1218,1177,1138
1036.85,1218,1173,1139
1036.959,1219,1174,1140
1037.069,1219,1176,1138
1037.178,1214,1176,1139
1037.288,1213,1179,1139
1037.397,1211,1178,1137
1037.507,1219,1179,1140
1037.616,1231,1183,1139
1037.726,1225,1176,1139
1037.835,1215,1171,1142
1037.944,1218,1181,1137
1038.054,1215,1177,1139
1038.163,1214,1175,1138
1038.272,1219,1183,1138
1038.382,1216,1178,1140
1038.491,1219,1180,1136
1038.6,1223,1174,1136
1038.709,1218,1181,1139
1038.818,1222,1173,1137
1038.927,1214,1177,1139
1039.036,1221,1178,1138
1039.145,1214,1180,1140
1039.254,1219,1178,1140
1039.363,1223,1179,1139
1039.472,1222,1179,1138
1039.581,1219,1178,1140
1039.69,1214,1178,1142
1039.799,1219,1177,1181
1039.908,1220,1179,1141
1040.017,1227,1174,1137
1040.125,1222,1180,1138
1040.234,1214,1172,1136
1040.343,1225,1180,2424
1040.451,1217,1180,1139
1040.56,1224,1177,1139
1040.669,1225,1180,1140
1040.777,1222,1177,1139
1040.886,1290,1180,1141
1040.994,1222,1177,1141
1041.103,1215,1178,1136
1041.211,1217,1177,1138
1041.32,1223,1177,1141
1041.428,1217,1178,1140
1041.537,1221,1229,1140
1041.645,1222,1176,1139
1041.753,1219,1180,1139
1041.861,1223,1174,1138
1041.97,1221,1175,1139
1042.078,1219,1176,1141
1042.186,1221,1182,1142
1042.294,1216,1172,1138
1042.402,1211,1182,1139
1042.511,1221,1177,1138
1042.619,1215,1177,1139
1042.727,1225,1173,1139
1042.835,1216,1179,1139
1042.943,1212,1178,1140
1043.051,1220,1182,1139
1043.159,1225,1175,1139
1043.266,1217,1179,1141
1043.374,1215,1181,1142
1043.482,1222,1178,1142
1043.59,1223,1181,1139
1043.698,1215,1178,1141
1043.806,1215,1176,1137
1043.913,1212,1174,1139
1044.021,1219,1172,1138
1044.129,1221,1178,1142
1044.236,1220,1178,1140
1044.344,1218,1177,1140
1044.451,1218,1178,1142
1044.559,1223,1177,1140
1044.666,1216,1175,1141
1044.774,1221,1179,1143
1044.881,1217,1176,1141
1044.989,1220,1180,1141
1045.096,1221,1181,1139
1045.204,1223,1177,1139
1045.311,1217,1180,1141
1045.418,1215,1176,1141
1045.525,1216,1176,1142
1045.633,1215,1174,1142
1045.74,1216,1178,1140
1045.847,1218,1180,1140
1045.954,1216,1177,1140
1046.061,1215,1172,1140
1046.168,1220,1172,1142
1046.276,1215,1169,1140
1046.383,1211,1172,1141
1046.49,1213,1182,1139
1046.597,1211,1180,1139
1046.703,1214,1175,1139
1046.81,1216,1175,1141
1046.917,1211,1177,1142
1047.024,1214,1172,1139
1047.131,1214,1179,1139
1047.238,1210,1178,1140
1047.344,1211,1173,1140
1047.451,1215,1175,1139
1047.558,1212,1174,1139
1047.665,1212,1172,1140
1047.771,1212,1174,1139
1047.878,1214,1660,1141
1047.984,1214,1173,1140
1048.091,1210,1173,1138
1048.197,1212,1172,1138
1048.304,1220,1176,1139
1048.41,1214,1174,1139
1048.517,1206,1172,1139
1048.623,1211,1172,1139
1048.73,1209,1173,1507
1048.836,1206,1168,1138
1048.942,1205,1176,1137
1049.049,1207,1173,1140
1049.155,1206,1168,1139
1049.261,1204,1173,1142
1049.367,1207,1176,1142
1049.473,1203,1169,1139
1049.579,1201,1170,1140
1049.686,1206,1169,1136
1049.792,1206,1170,1140
1049.898,1201,1170,1141
1050.004,1199,1168,1139
1050.11,1202,1174,1139
1050.216,1192,1166,1139
1050.322,1194,1165,1137
1050.427,1200,1166,1138
1050.533,1200,1167,1139
1050.639,1191,1163,1138
1050.745,1195,1167,1138
1050.851,1190,1164,1138
1050.956,1193,1163,1139
1051.062,1192,1161,1139
1051.168,1194,1160,1140
1051.273,1185,1163,1138
1051.379,1182,1160,1139
1051.485,1171,1156,1141
1051.59,1171,1859,1141
1051.696,1163,1156,1138
1051.801,1158,1149,1138
1051.878,1201,1168,1138
1051.988,1204,1161,1139
1052.099,1205,1169,1142
1052.209,1204,1167,1140
1052.32,1201,1164,1139
1052.43,1200,1168,1138
1052.541,1201,1165,1140
1052.651,1201,1166,1140
1052.761,1199,1165,1141
1052.872,1206,1172,1140
1052.982,1199,1168,1139
1053.092,1195,1169,1138
1053.203,1209,1166,1139
1053.313,1208,1163,1148
1053.423,1199,1169,1141
1053.533,1206,1171,1141
1053.643,1202,1162,1140
1053.754,1196,1167,1141
1053.864,1207,1171,1140
1053.974,1206,1165,1138
1054.084,1208,1166,1142
1054.194,1210,1169,1139
1054.304,1204,1168,1139
1054.414,1209,1167,1140
1054.524,1205,1166,1139
1054.633,1201,1168,1139
1054.743,1208,1166,1140
1054.853,1207,1170,1139
1054.963,1206,1163,1138
1055.073,1207,1170,1138
1055.182,1207,1168,1139
1055.292,2288,1136,1138
1055.402,1204,1167,1137
1055.511,1202,1166,1141
1055.621,1200,1165,1140
1055.731,1202,1162,1139
1055.84,1209,1169,1140
1055.95,1209,1172,1142
1056.059,1199,1168,1145
1056.169,1206,1165,1138
1056.278,1207,1170,1140
1056.388,1206,1166,1139
1056.497,1205,1169,1140
1056.606,1209,1167,1140
1056.716,1203,1165,1140
1056.825,1206,1170,1141
1056.934,1205,1172,1141
1057.043,1204,1163,1141
1057.153,1236,1167,1140
1057.262,1212,1169,1140
1057.371,1218,1170,1141
1057.48,1209,1167,1141
1057.589,1206,1166,1141
1057.698,1206,1230,1140
1057.807,1208,1167,1141
1057.916,1209,1171,1141
1058.025,1205,1173,1141
1058.134,1209,1167,1139
1058.243,1200,1171,1138
1058.352,1211,1168,1139
1058.461,1201,1171,1141
1058.57,1215,1164,1142
1058.678,1213,1169,1140
1058.787,1208,1169,1143
1058.896,1210,1166,1141
1059.005,1211,1171,1145
1059.113,1208,1170,1285
1059.222,1204,1164,1139
1059.331,1213,1169,1142
1059.439,1208,1162,1140
1059.548,1208,1169,1141
1059.656,1200,1167,1142
1059.765,1207,1165,1141
1059.873,1206,1169,1140
1059.982,1734,1168,1141
1060.09,1209,1167,1139
1060.199,1214,1163,1143
1060.307,1217,1168,1141
1060.415,1210,1166,1137
1060.523,1245,1168,1143
1060.632,1209,1172,1139
1060.74,1209,1170,1140
1060.848,1202,1171,1353
1060.956,1193,1162,1147
1061.064,1211,1166,1139
1061.173,1213,1173,1140
1061.281,1207,1167,1139
1061.389,1218,1170,1137
1061.497,1204,1172,1144
1061.605,1211,1172,1139
1061.713,1212,1169,1141
1061.821,1207,1172,1140
1061.929,1217,1167,1139
1062.036,1215,1168,1141
1062.144,1210,1168,1140
1062.252,1215,1169,1141
1062.36,1216,1174,1139
1062.468,1219,1173,1136
1062.575,1216,1167,1140
1062.683,1208,1169,1141
1062.791,1211,1171,1138
1062.898,1211,1622,1141
1063.006,1212,1173,1141
1063.114,1210,1323,1139
1063.221,1214,1168,1139
1063.329,1211,1170,1141
1063.436,1206,1170,1141
1063.544,1213,1175,1139
1063.651,1207,1173,1140
1063.758,1218,1172,1138
1063.866,1214,1172,1141
1063.973,1216,1168,1142
1064.08,1213,1172,1143
1064.188,1213,1168,1141
1064.295,1213,1168,1142
1064.402,1218,1167,1140
1064.509,1220,1175,1142
1064.617,1219,1173,1142
1064.724,1212,1174,1142
1064.831,1218,1170,1141
1064.938,1215,1175,1144
1065.045,1210,1169,1139
1065.152,1220,1171,1142
1065.259,1209,1178,1139
1065.366,1216,1169,1144
1065.473,1209,1174,1140
1065.58,1224,1171,1141
1065.687,1217,1156,1898
1065.793,1222,1212,1426
1065.9,1206,1883,1141
1066.007,1218,1175,1566
1066.114,1224,1173,1140
1066.22,1216,1670,1137
1066.327,1209,1173,1141
1066.434,1219,1172,1141
1066.54,1219,1171,1142
1066.647,1212,1174,1139
1066.754,1222,1170,1140
1066.86,1217,1172,1144
1066.967,1227,1170,1141
1067.073,1222,1174,1143
1067.179,1227,1172,1141
1067.286,1218,1176,1140
1067.392,1219,1169,1140
1067.499,1215,1175,1142
1067.605,1220,1169,1140
1067.711,1214,1170,1139
1067.818,1216,1169,1140
1067.924,1213,1175,1141
1068.03,1219,1171,1137
1068.136,1218,1172,1139
1068.242,1221,1170,1141
1068.348,1216,1174,1140
1068.454,1221,1175,1141
1068.561,1215,1175,1142
1068.667,1225,1176,1143
1068.773,1221,1176,1143
1068.879,1215,1177,1141
1068.984,1220,1167,1140
1069.09,1211,1174,1142
1069.196,1220,1175,1140
1069.302,1225,1172,1142
1069.408,1217,1165,1142
1069.514,1210,1175,1141
1069.619,1221,1169,1141
1069.725,1232,1172,1144
1069.831,1219,1170,1142
1069.937,1220,1176,1140
1070.042,1219,1169,1139
1070.148,1219,1174,1141
1070.253,1209,1173,1142
1070.359,1215,1170,1141
1070.464,1217,1172,1139
1070.57,1218,1172,1142
1070.675,1221,1170,1141
1070.781,1221,1171,1142
1070.886,1219,1174,1140
1070.992,1575,1170,1141
1071.097,1219,1171,1143
1071.202,1222,1171,1141
1071.307,1218,1162,1140
1071.413,1221,1171,1139
1071.518,1218,1175,1141
1071.623,1221,1170,1142
1071.728,1218,1173,1142
1071.833,1213,1168,1141
1071.938,1213,1167,1143
1072.043,1220,1167,1142
1072.149,1218,1169,1142
1072.254,1211,1177,1140
1072.359,1219,1171,1143
1072.463,1209,1169,1142
1072.568,1218,1173,1140
1072.673,1218,1170,1142
1072.778,1208,1173,1143
1072.883,1217,1166,1141
1072.988,1213,4683,1142
1073.092,1214,1171,1142
1073.197,1217,1173,1142
1073.302,1209,1178,1141
1073.407,1214,1170,1141
1073.511,1212,1168,1140
1073.616,1218,1171,1143
1073.72,1210,1171,1143
1073.825,1208,1164,1141
1073.929,1214,1176,1141
1074.034,1216,1171,1142
1074.138,1218,1174,1139
1074.243,1205,1170,1142
1074.347,1217,1171,1142
1074.452,1215,1167,1141
1074.556,1212,1170,1140
1074.66,1223,1169,1141
1074.765,1211,1171,1142
1074.869,1217,1167,1141
1074.973,1205,1171,1143
1075.077,1207,1168,1140
1075.181,1208,1169,1140
1075.285,1218,1173,1142
1075.39,1206,1167,1140
1075.494,1207,1165,1142
1075.598,1214,1169,1138
1075.702,1208,1164,1142
1075.806,1207,1169,1140
1075.91,1207,1171,1142
1076.014,1211,1168,1140
1076.117,1207,1166,1142
1076.221,1210,1164,1140
1076.325,1206,1172,1142
1076.429,1204,1166,1142
1076.533,1197,1166,1142
1076.636,1206,1169,1141
1076.74,1201,1162,1142
1076.844,1197,1161,1140
1076.947,1203,1169,1141
1077.051,1201,1166,1140
1077.155,1201,1163,1143
1077.258,1205,1162,1141
1077.362,1197,1164,1137
1077.465,1197,1161,1141
1077.569,1188,1162,1141
1077.672,1192,1165,1142
1077.775,1199,1159,1163
1077.879,1190,1162,1142
1077.982,1190,1162,1141
1078.085,1184,1157,1142
1078.189,1188,1163,1141
1078.292,1189,1158,2315
1078.395,1184,1157,1139
1078.498,1182,1150,1142
1078.602,1177,1154,1139
1078.705,1163,1151,1140
1078.808,1159,1145,1143
1078.911,1163,1148,1143
1078.99,1210,1163,1141
1079.098,1211,1165,1140
1079.206,1211,1168,1142
1079.314,1206,1168,1141
1079.422,1208,1164,1143
1079.53,1210,1164,1141
1079.638,1221,1162,1140
1079.746,1204,1166,1143
1079.854,1206,1168,1139
1079.962,1211,1160,1143
1080.07,1215,1164,1141
1080.178,1210,1164,1141
1080.286,1212,1168,1140
1080.394,1213,1166,1141
1080.502,1211,1166,1141
1080.609,1210,1163,1141
1080.717,1208,1162,1143
1080.825,1960,1161,1143
1080.932,1202,1168,1140
1081.04,1216,1167,1140
1081.148,1213,1163,1141
1081.255,1208,1165,1137
1081.363,1213,1165,1140
1081.47,1215,1167,1141
1081.578,1214,1170,1141
1081.685,1207,1165,1141
1081.793,1216,1167,1141
1081.9,1311,1166,1141
1082.008,1215,1170,1141
1082.115,1217,1166,1139
1082.222,1216,1164,1142
1082.33,1210,1166,1142
1082.437,1217,1165,1137
1082.544,1219,1166,1142
1082.651,1220,1165,1141
1082.758,1211,1164,1143
1082.866,1218,1166,1140
1082.973,1223,1172,1144
1083.08,1216,1169,1141
1083.187,1223,1169,1141
1083.294,1213,1168,1141
1083.401,1213,1170,1141
1083.508,1218,1162,1142
1083.615,1221,1166,1142
1083.722,1229,1168,1143
1083.828,1215,1167,1142
1083.935,1215,1168,1143
1084.042,1211,1170,1147
1084.149,1222,1165,1141
1084.256,1216,1163,1142
1084.362,1222,1169,1141
1084.469,1216,1167,1143
1084.576,1216,1169,1142
1084.682,1222,1167,1142
1084.789,1219,1173,1146
1084.896,1218,1172,1145
1085.002,1228,1166,1142
1085.109,1221,1178,1143
1085.215,1226,1170,1142
1085.322,1221,1170,1145
1085.428,1215,1171,1140
1085.534,1222,1171,1144
1085.641,1222,1171,1147
1085.747,1219,1169,1143
1085.853,1220,1170,1141
1085.96,1227,1172,1145
1086.066,1223,1171,1145
1086.172,1222,1168,1139
1086.278,1221,1173,1146
1086.384,1214,1164,1147
1086.491,1225,1171,1153
1086.597,1224,1172,1145
1086.703,1225,1173,1141
1086.809,1222,1170,1143
1086.915,1228,1168,1143
1087.021,1222,1164,1143
1087.127,1226,1172,1145
1087.233,1223,1170,1142
1087.339,1216,1174,1144
1087.444,1222,1169,1146
1087.55,1225,1171,1144
1087.656,1221,1165,1144
1087.762,1227,1173,1143
1087.868,1223,1176,1143
1087.973,1229,1538,1141
1088.079,1217,1169,1143
1088.185,1224,1166,1144
1088.29,1228,1171,1142
1088.396,1223,1173,1144
1088.501,1225,1179,1143
1088.607,1223,1177,1142
1088.712,1224,2874,1141
1088.818,1231,1174,1142
1088.923,1221,1175,1140
1089.029,1225,1174,1148
1089.134,1224,1173,1147
1089.239,1234,1173,1144
1089.345,1225,1169,1141
1089.45,1220,1170,1143
1089.555,1228,1168,1141
1089.661,1225,1175,1142
1089.766,1223,1173,1141
1089.871,1216,1170,1141
1089.976,1222,1164,1141
1090.081,1230,1167,1144
1090.186,1229,1172,1394
1090.291,1224,1166,1143
1090.396,1227,1173,1144
1090.501,1221,1172,1144
1090.606,1229,1173,1146
1090.711,1227,1169,1143
1090.816,1226,1169,1144
1090.921,1229,1170,1141
1091.026,1224,1170,1144
1091.131,1226,1168,1145
1091.235,1225,1166,1141
1091.34,1224,1170,1138
1091.445,1227,1171,1146
1091.55,1226,1165,1142
1091.654,1229,1175,1141
1091.759,1232,1177,1144
1091.864,1225,1174,1140
1091.968,1229,1664,1141
1092.073,1226,1173,1142
1092.177,1241,1176,1149
1092.282,1281,1215,1190
1092.386,1232,1174,1144
1092.491,1227,1166,1144
1092.595,1226,1168,1142
1092.699,1221,1170,1140
1092.804,1223,1167,1145
1092.908,1223,1172,1144
1093.012,1233,1172,1144
1093.116,1231,1658,1143
1093.221,1224,1167,1139
1093.325,1231,1172,1140
1093.429,1231,1168,1141
1093.533,1228,1172,1141
1093.637,1229,1168,1144
1093.741,1218,1170,1142
1093.845,1230,1174,1144
1093.949,1228,1173,1142
1094.053,1219,1172,1143
1094.157,1224,1169,1143
1094.261,1232,1178,1142
1094.365,1228,1167,1145
1094.469,1233,1170,1142
1094.573,1222,1174,1143
1094.676,1224,1170,1140
1094.78,1232,1171,1143
1094.884,1230,1168,1142
1094.988,1226,1168,1144
1095.091,1232,1171,1141
1095.195,1227,1168,1143
1095.299,1230,1173,1140
1095.402,1229,1177,1143
1095.506,1227,1173,1142
1095.609,1227,1177,1142
1095.713,1230,1170,1142
1095.816,3022,1173,2025
1095.92,1232,1173,1138
1096.023,1228,1174,1142
1096.126,1229,1172,1145
1096.23,1230,1171,1140
1096.333,1231,1176,1142
1096.436,1227,1165,1143
1096.539,1425,1171,1143
1096.643,1234,1171,1142
1096.746,1233,1173,1145
1096.849,1231,1172,1142
1096.952,1229,1174,1140
1097.055,1225,1172,1142
1097.158,1229,1173,1142
1097.261,1220,1177,1143
1097.364,1227,1172,1144
1097.467,1229,1170,1145
1097.57,1226,1171,1141
1097.673,1229,1168,1141
1097.776,1232,1172,1141
1097.879,1229,1166,1142
1097.982,1231,1170,1142
1098.084,1229,1168,1141
1098.187,1228,1174,1141
1098.29,1565,1167,1140
1098.393,1227,1167,1143
1098.495,1221,1173,1141
1098.598,1226,1172,1141
1098.701,1227,1170,1142
1098.803,1808,1167,1143
1098.906,1226,1171,1140
1099.008,1229,1169,1141
1099.111,1223,1166,1143
1099.213,1229,1167,1140
1099.316,1221,1170,1143
1099.418,1222,1167,1142
1099.52,1220,1164,1142
1099.623,1216,1174,1143
1099.725,1224,1170,1141
1099.827,1233,1173,1143
1099.93,1229,1171,1141
1100.032,1228,1167,1144
1100.134,1220,1168,1142
1100.236,1225,1172,1144
1100.338,1228,1169,1142
1100.44,1223,1169,1142
1100.542,1228,1168,1143
1100.644,1215,1173,1143
1100.746,1217,1166,1140
1100.848,1225,1166,1140
1100.95,1224,1166,1141
1101.052,1218,1170,1142
1101.154,1224,1169,1141
1101.256,1219,1170,1141
1101.358,1226,1175,1139
1101.46,1221,1167,1141
1101.561,1220,1170,1142
1101.663,1216,1171,1142
1101.765,1219,1169,1142
1101.866,1218,1168,1139
1101.968,1226,1167,1142
1102.07,1218,1168,1140
1102.171,1214,1164,1141
1102.273,1218,1167,1141
1102.374,1216,1164,1140
1102.476,1222,1164,1140
1102.577,1224,1171,1140
1102.679,1214,1164,1141
1102.78,1207,1161,1140
1102.881,1219,1164,1143
1102.983,1218,1163,1141
1103.084,1208,1162,1142
1103.185,1214,1163,1143
1103.286,1214,1160,1142
1103.388,1205,1164,1144
1103.489,1208,1167,1143
1103.59,1210,1162,1141
1103.691,1206,1163,1142
1103.792,1206,1162,1141
1103.893,1206,1163,1140
1103.994,1207,1168,1143
1104.095,1205,1167,1143
1104.196,1207,1160,1142
1104.297,1205,1164,1139
1104.398,1196,1159,1139
1104.499,1197,1157,1140
1104.6,1198,1160,1141
1104.701,1192,3136,1140
1104.801,1194,1157,1139
1104.902,1189,1155,1141
1105.003,1176,1151,1139
1105.104,1167,1151,1142
1105.204,1162,1146,1141
1105.305,1165,1148,1139
1105.377,1217,1166,1142
1105.483,1220,1167,1140
1105.589,1226,1169,1142
1105.695,1218,1167,1141
1105.8,1219,1164,1138
1105.906,1219,1164,1142
1106.012,1216,1166,1143
1106.117,1223,2800,1139
1106.223,1216,1335,1140
1106.328,1211,2716,1145
1106.434,1212,1161,1928
1106.539,1219,1162,1142
1106.645,1220,1165,1139
1106.75,1215,1165,1141
1106.855,1212,1161,1139
1106.961,1217,1159,1139
1107.066,1215,1164,1139
1107.171,1223,1167,1141
1107.277,1219,1163,1144
1107.382,1221,1167,1142
1107.487,1225,1170,1142
1107.592,1219,1168,1144
1107.697,1217,1166,3025
1107.802,1226,1166,1139
1107.907,1215,1165,1140
1108.012,1217,1169,1140
1108.117,1224,1169,1139
1108.222,1217,1166,1140
1108.327,1220,1169,1141
1108.432,1221,1161,1139
1108.537,1227,1169,1142
1108.642,1134,1136,1136
1108.747,1217,1164,1141
1108.852,1223,1167,1139
1108.956,1228,1159,1141
1109.061,1217,1165,1140
1109.166,1226,1169,1138
1109.271,1225,1168,1142
1109.375,1220,1166,1142
1109.48,1219,1166,1141
1109.584,1238,1172,1143
1109.689,1211,1169,1139
1109.794,1226,1169,1140
1109.898,1223,1167,1139
1110.003,1229,1167,1141
1110.107,1225,1169,1143
1110.211,1223,1168,1140
1110.316,1225,1168,1141
1110.42,1225,1169,1141
1110.524,1211,1169,1141
1110.629,1228,1170,1144
1110.733,1223,1167,1142
1110.837,1231,1165,1138
1110.941,1222,1169,1143
1111.046,2052,1163,1144
1111.15,1226,1168,1140
1111.254,1222,1167,1140
1111.358,1225,1169,1138
1111.462,1223,1171,1140
1111.566,1232,1164,1143
1111.67,1221,1176,1140
1111.774,1224,1170,1142
1111.878,1227,1170,1142
1111.982,1225,1169,1141
1112.086,1223,1168,1140
1112.19,1235,1166,1140
1112.293,1226,1165,1143
1112.397,1233,1167,1524
1112.501,1226,1174,1141
1112.605,1224,1176,1583
1112.708,1227,1167,1140
1112.812,1231,1168,1141
1112.916,1240,1170,1140
1113.019,1229,1166,1142
1113.123,1233,1171,1140
1113.226,1223,1172,1141
1113.33,1228,1166,1139
1113.433,1224,1163,1140
1113.537,1229,1173,1143
1113.64,1228,1169,1139
1113.744,1230,1168,1140
1113.847,1229,1172,1142
1113.95,1234,1173,1141
1114.054,1207,1156,1146
1114.157,1229,1171,1140
1114.26,1227,1168,1140
1114.363,1237,1171,1140
1114.467,1236,1172,1141
1114.57,1231,1173,1140
1114.673,1236,1171,1141
1114.776,1228,1176,1142
1114.879,1229,1172,1141
1114.982,1230,1173,1142
1115.085,1228,1170,1141
1115.188,1240,1169,1142
1115.291,1231,1174,1139
1115.394,1229,1169,1141
1115.497,1230,1164,1140
1115.6,1236,1175,1140
1115.702,1240,1172,1140
1115.805,1233,1171,1143
1115.908,1233,1173,6111
1116.011,1236,1170,1141
1116.113,1232,1169,1142
1116.216,1226,1170,1142
1116.319,1231,1170,1145
1116.421,1238,1168,1138
1116.524,1230,1168,1141
1116.626,1232,1177,1142
1116.729,1243,1174,1141
1116.831,1227,1173,1141
1116.934,1237,1173,1138
1117.036,1232,1174,1140
1117.139,1243,1175,1141
1117.241,1231,1172,1144
1117.343,1236,1172,1142
1117.446,1229,1170,1139
1117.548,1236,1174,1140
1117.65,1232,1760,1139
1117.752,1669,2241,1140
1117.855,1231,1179,1140
1117.957,1233,1169,1139
1118.059,1238,1172,1142
1118.161,1239,1171,1139
1118.263,1240,1175,1141
1118.365,1237,1171,1139
1118.467,1240,1170,1143
1118.569,1237,1173,1143
1118.671,1235,1174,1142
1118.773,1236,1169,1141
1118.875,1233,1172,1140
1118.977,1233,1171,1143
1119.079,1239,1175,1139
1119.18,1234,1169,1140
1119.282,1236,1171,1139
1119.384,1239,1170,1140
1119.485,1239,1170,1141
1119.587,1243,1170,1141
1119.689,1235,1176,1143
1119.79,1234,1174,1142
1119.892,1244,1415,1140
1119.994,1238,1172,1141
1120.095,1228,1169,1140
1120.197,1237,1179,1139
1120.298,1232,1495,1143
1120.399,1227,1171,1141
1120.501,1241,1177,1143
1120.602,1233,1175,1139
1120.704,1233,1179,1143
1120.805,1238,1175,1142
1120.906,1231,1178,1141
1121.007,1232,1171,1142
1121.109,1241,1172,1140
1121.21,1233,1175,1141
1121.311,1243,1167,1141
1121.412,1238,1176,1143
1121.513,1237,1173,1143
1121.614,1237,1172,1143
1121.715,1400,1168,1143
1121.816,1235,1170,1143
1121.917,1239,1180,1141
1122.018,1245,1179,1143
1122.119,1231,1172,1141
1122.22,1242,1171,1142
1122.321,1236,1173,1140
1122.422,1239,1171,1143
1122.522,1241,1172,1142
1122.623,1239,1166,1142
1122.724,1227,1172,1143
1122.825,1402,1170,1140
1122.925,1239,1174,1140
1123.026,1245,1173,1141
1123.127,1237,1173,1141
1123.227,1239,1170,1140
1123.328,1234,1168,1143
1123.428,1235,1177,1139
1123.529,1228,1173,1140
1123.629,1238,1177,1143
1123.73,1237,1174,1139
1123.83,1236,1171,1142
1123.93,1227,1176,1139
1124.031,1236,1220,1142
1124.131,1233,1172,1142
1124.231,1237,1172,1140
1124.331,1236,1172,1142
1124.432,1232,1174,1142
1124.532,1236,1172,1143
1124.632,1237,1170,1143
1124.732,1232,1170,1140
1124.832,1237,1177,1144
1124.932,1236,1168,1143
1125.032,1236,1174,1139
1125.132,1246,1175,1143
1125.232,1235,1172,1139
1125.332,1238,1171,1139
1125.432,1236,1176,1141
1125.532,1233,1171,1141
1125.632,1235,1169,1142
1125.732,1232,1178,1142
1125.831,1235,1171,1141
1125.931,1228,1170,1144
1126.031,1237,1207,1140
1126.131,1235,1172,1140
1126.23,1238,1174,1139
1126.33,1235,1168,1143
1126.429,1235,1168,1139
1126.529,1229,1173,1139
1126.629,1236,1168,1141
1126.728,1229,1172,1142
1126.828,1225,1168,1142
1126.927,1217,1173,1140
1127.026,1234,1169,1142
1127.126,1232,1173,1138
1127.225,1231,1168,1142
1127.324,1226,1173,1142
1127.424,1222,1171,1967
1127.523,1226,1172,1142
1127.622,1227,1166,1142
1127.721,1228,1179,1143
1127.821,1221,1173,1140
1127.92,1226,1166,1140
1128.019,1226,1165,1141
1128.118,1227,1171,1142
1128.217,1217,1170,1143
1128.316,1228,1169,1143
1128.415,1226,1163,1142
1128.514,1227,1170,1143
1128.613,1222,1169,1141
1128.712,1513,1173,1140
1128.811,1221,1169,1140
1128.909,1225,1170,1141
1129.008,1212,1170,1140
1129.107,1222,1168,1141
1129.206,1222,1167,1141
1129.304,1220,1166,1141
1129.403,1216,1163,1140
1129.502,1223,1163,1142
1129.6,1216,1163,1143
1129.699,1215,1161,1141
1129.798,1216,1166,1141
1129.896,1212,1161,1137
1129.995,1200,1160,1139
1130.093,1211,1162,1139
1130.191,1205,1161,1143
1130.29,1202,1162,1142
1130.388,1204,1165,1139
1130.487,1203,1158,1139
1130.585,1196,1160,1143
1130.683,1193,1157,1140
1130.781,1194,1157,1139
1130.88,1176,1155,1139
1130.978,1171,1151,1139
1131.076,1164,1147,1139
1131.174,1161,1144,1139
1131.249,1217,1167,1137
1131.352,1216,1164,1142
1131.456,1218,1161,1141
1131.559,1217,1166,1142
1131.662,1212,1164,1141
1131.765,1208,1165,1141
1131.868,1222,1165,1142
1131.971,1213,1165,1141
1132.075,1219,1161,1139
1132.178,1215,1162,1141
1132.281,1213,1160,1141
1132.384,1218,1163,1142
1132.486,1220,1165,1139
1132.589,1215,1160,1140
1132.692,1216,1168,1142
1132.795,1216,1166,1139
1132.898,1213,1167,1140
1133.001,1215,1161,1140
1133.103,1220,1161,1142
1133.206,1208,1164,1139
1133.309,1219,1166,1139
1133.412,1219,1167,1142
1133.514,1213,1163,1139
1133.617,1213,1163,1139
1133.719,1212,1159,1140
1133.822,1212,1162,1139
1133.924,1220,1161,1140
1134.027,1215,1165,1139
1134.129,1215,1162,1138
1134.232,1221,1163,1143
1134.334,1211,1162,1141
1134.437,1221,1167,1140
1134.539,1213,1164,1138
1134.641,1215,1159,1140
1134.744,1217,1164,1140
1134.846,1215,1164,1141
1134.948,1218,1165,1142
1135.05,1219,1162,1142
1135.152,1223,1169,1141
1135.255,1222,1167,1141
1135.357,1223,1169,1140
1135.459,1216,1161,1139
1135.561,1214,1163,1140
1135.663,1217,1165,1140
1135.765,1220,1168,1141
1135.867,1226,1167,1140
1135.969,1217,1167,1141
1136.07,1228,1167,1140
1136.172,1219,1169,1139
1136.274,1224,1165,1141
1136.376,1220,1166,1141
1136.478,1218,1161,1138
1136.579,1223,1167,1141
1136.681,1221,1165,1141
1136.783,1220,1170,1141
1136.885,1222,1163,1139
1136.986,1226,1166,1140
1137.088,1221,1166,1138
1137.189,1222,1162,1140
1137.291,1223,1167,1140
1137.392,1221,1166,1139
1137.494,1221,1163,1141
1137.595,1226,1169,1140
1137.697,1225,1173,1138
1137.798,1221,1161,1140
1137.899,1218,1167,1139
1138.001,1221,1167,1139
1138.102,1223,1170,1138
1138.203,1226,1166,1139
1138.304,1221,1163,1140
1138.406,1229,1163,1140
1138.507,1222,1161,1140
1138.608,1222,1169,1141
1138.709,1224,1226,1139
1138.81,1227,1170,1141
1138.911,1225,1168,1139
1139.012,1222,1168,1140
1139.113,1226,1162,1140
1139.214,1233,1165,1140
1139.315,1221,1164,1139
1139.416,1227,1168,1139
1139.517,1228,1167,1143
1139.618,1228,1170,1141
1139.718,1225,1167,1137
1139.819,1229,1166,1140
1139.92,1226,1165,1141
1140.021,1228,1167,1136
1140.121,1227,1164,1140
1140.222,1223,1166,1141
1140.323,1223,1166,1139
1140.423,1223,1167,1139
1140.524,1223,1168,1141
1140.624,1225,1161,1140
1140.725,1220,1166,1142
1140.825,1222,1169,1143
1140.926,1229,1171,1140
1141.026,1222,1167,1136
1141.126,1230,1167,1139
1141.227,1224,1172,1139
1141.327,1224,1165,1138
1141.427,1230,1168,1137
1141.528,1230,1172,1141
1141.628,1654,1161,1139
1141.728,1221,1163,1140
1141.828,1234,1174,1140
1141.928,1234,1164,1141
1142.028,1228,1171,1141
1142.129,1228,1168,1142
1142.229,1226,1167,1139
1142.329,1229,1164,1139
1142.429,1234,1167,1143
1142.528,1223,1166,1140
1142.628,1230,1172,1141
1142.728,1232,1169,1141
1142.828,1233,1169,1139
1142.928,1226,1164,1140
1143.028,1221,1165,1139
1143.128,1225,1171,1141
1143.227,1225,1174,1141
1143.327,1229,1172,1142
1143.427,1240,1173,2173
1143.526,1232,1165,1141
1143.626,1235,1163,1140
1143.726,1229,1171,1142
1143.825,1231,1168,1141
1143.925,1231,1168,1139
1144.024,1227,1173,1142
1144.124,1228,1169,1140
1144.223,1231,1169,1139
1144.322,1230,1167,1139
1144.422,1233,1169,1141
1144.521,1237,1167,1142
1144.62,1229,1168,1137
1144.72,1226,1169,1140
1144.819,1231,1171,1140
1144.918,1234,1166,1141
1145.017,1222,1169,1139
1145.117,1227,1167,1141
1145.216,1239,1170,1141
1145.315,1233,1164,1142
1145.414,1230,1167,1138
1145.513,1233,1165,1141
1145.612,1235,1168,1138
1145.711,1241,1167,1139
1145.81,1234,1170,1141
1145.909,1238,1166,1141
1146.008,1227,1171,1141
1146.106,1238,1168,1140
1146.205,1234,1174,1141
1146.304,1227,1171,1138
1146.403,1236,1168,1140
1146.502,1234,1169,1139
1146.6,1231,1169,1138
1146.699,1235,1172,1140
1146.798,1223,1173,1142
1146.896,1225,1164,1140
1146.995,1232,1168,1140
1147.093,1226,1173,1139
1147.192,1238,1169,1140
1147.29,1236,1170,1141
1147.389,1224,1169,1141
1147.487,1229,1173,1142
1147.586,1236,1173,1137
1147.684,1233,1168,1141
1147.782,1235,1169,1140
1147.881,1227,1171,1140
1147.979,1238,1168,1141
1148.077,1227,1171,1138
1148.175,1236,1166,1141
1148.273,1226,1173,1138
1148.372,1237,1172,1145
1148.47,1234,1169,1138
1148.568,1236,1165,1141
1148.666,1232,1169,1139
1148.764,1233,1170,1143
1148.862,1233,1171,1140
1148.96,1229,1169,1139
1149.058,1230,1171,1139
1149.156,1225,1167,1141
1149.254,1237,1168,1141
1149.351,1230,1163,1140
1149.449,1231,1169,1143
1149.547,1234,1171,1139
1149.645,1226,1170,1142
1149.742,1228,1169,1140
1149.84,1232,1164,1139
1149.938,1232,1171,1138
1150.035,1236,1167,1139
1150.133,1228,1170,1142
1150.231,1227,1165,1139
1150.328,1229,1169,1141
1150.426,1223,1170,1138
1150.523,1225,1168,1140
1150.621,1222,1166,1139
1150.718,1228,1168,1140
1150.815,1229,1168,1441
1150.913,1225,1164,1143
1151.01,1230,1170,1137
1151.107,1227,1167,1139
1151.205,1224,1165,1141
1151.302,1235,1168,1141
1151.399,1224,1165,1138
1151.496,1234,1169,1140
1151.593,1226,1167,1139
1151.69,1224,1166,1137
1151.787,1223,1168,1140
1151.885,1238,1164,1142
1151.982,1226,1250,1140
1152.079,1231,1184,1141
1152.175,1225,1168,1141
1152.272,1224,1166,1170
1152.369,1229,1165,1139
1152.466,1224,1168,1140
1152.563,1227,1164,1140
1152.66,1225,1163,1138
1152.757,1224,1165,1141
1152.853,1219,1166,1143
1152.95,1219,1165,1139
1153.047,1223,1165,1140
1153.143,1216,1167,1140
1153.24,1215,1163,1141
1153.336,1216,1166,1139
1153.433,1220,1168,1139
1153.53,1218,1162,1138
1153.626,1217,1165,1140
1153.723,1232,1167,1143
1153.819,1220,1169,1144
1153.915,1446,1161,1140
1154.012,1576,1169,1141
1154.108,1221,1165,1137
1154.204,1210,1161,1140
1154.301,1214,1162,1137
1154.397,1206,1164,1140
1154.493,1208,1165,1140
1154.589,1204,1159,1140
1154.685,1210,1159,1140
1154.782,1207,1162,1138
1154.878,1207,1162,1139
1154.974,1205,1158,1141
1155.07,1208,1161,1139
1155.166,1209,1163,1140
1155.262,1206,1162,1141
1155.358,1216,1157,1139
1155.453,1197,1162,1142
1155.549,1204,1156,1138
1155.645,1201,1160,1142
1155.741,1196,1160,1141
1155.837,1170,1155,1141
1155.933,1196,1157,1140
1156.028,1185,1149,1138
1156.124,1173,1147,1142
1156.22,1171,1149,1140
1156.315,1162,1147,1141
1156.384,1232,1152,1137
1156.485,1234,1155,1137
1156.586,1239,1153,1137
1156.687,1230,1153,1134
1156.787,1228,1155,1135
1156.888,1239,1147,1138
1156.989,1227,1147,1140
1157.089,1234,1153,1138
1157.19,1234,1153,1136
1157.29,1240,1152,1139
1157.391,1228,1151,1138
1157.491,1233,1153,1135
1157.592,1229,1150,1138
1157.692,1230,1152,1134
1157.793,1231,1155,1134
1157.893,1239,1152,1139
1157.993,1232,1155,1137
1158.094,1236,1155,1138
1158.194,1245,1158,1136
1158.294,1688,1158,1138
1158.394,1728,1159,1146
1158.495,2563,1158,1138
1158.595,1574,1154,1139
1158.695,1875,1155,1136
1158.795,1613,1155,1138
1158.895,2362,1157,1135
1158.995,1932,1153,1139
1159.095,1759,1155,1137
1159.195,1677,1160,1136
1159.295,1237,1182,1141
1159.395,1235,1154,1137
1159.495,1137,1133,1134
1159.595,1231,1156,1137
1159.694,1242,1650,1138
1159.794,1249,1156,1136
1159.894,1238,1155,1139
1159.994,1240,1155,1141
1160.093,1244,1152,1137
1160.193,1243,1157,1140
1160.293,1238,1153,1146
1160.392,1248,1155,1135
1160.492,1241,1156,1139
1160.591,1242,1582,1136
1160.691,1237,1459,1135
1160.79,1242,1157,1138
1160.89,1248,1156,1137
1160.989,1239,1158,1139
1161.089,1245,1154,1139
1161.188,1246,1157,1136
1161.287,1242,1155,1137
1161.387,1244,1156,1140
1161.486,1246,1155,1284
1161.585,1232,1154,1137
1161.684,1235,1157,1135
1161.784,1239,1155,1138
1161.883,1242,1152,1137
1161.982,1235,1156,1137
1162.081,1246,1159,1135
1162.18,1243,1153,1136
1162.279,1241,1156,1138
1162.378,1252,1154,1136
1162.477,1248,1153,1138
1162.576,1240,1164,1135
1162.675,1251,1160,1137
1162.774,1244,1154,1138
1162.873,1249,1156,1137
1162.971,1249,1154,1138
1163.07,1247,1157,1139
1163.169,1249,1157,1138
1163.268,1252,1156,1139
1163.366,1238,1156,1140
1163.465,1240,1157,1139
1163.564,1253,1155,1136
1163.662,1246,1159,1138
1163.761,1251,1157,1138
1163.859,1242,1155,1137
1163.958,1247,1154,1134
1164.056,1253,1155,1137
1164.155,1246,1155,1138
1164.253,1248,1156,1137
1164.352,1245,1154,1137
1164.45,1247,1155,1136
1164.548,1250,1155,1137
1164.647,1226,1148,1145
1164.745,1255,1151,1138
1164.843,1250,1162,1135
1164.941,1252,1159,1137
1165.039,1256,1160,1138
1165.138,1250,1155,1137
1165.236,1240,1159,1137
1165.334,1251,1157,1136
1165.432,1253,1153,1136
1165.53,1248,1161,1137
1165.628,1244,1158,1135
1165.726,1255,1155,1137
1165.824,1245,1158,1132
1165.922,1243,1158,1139
1166.019,1245,1151,1136
1166.117,1249,1150,1137
1166.215,1253,1155,1137
1166.313,1255,1160,1136
1166.411,1251,1154,1135
1166.508,1251,1160,1137
1166.606,1250,1155,1137
1166.704,1255,1156,1137
1166.801,1245,1157,1137
1166.899,1252,1155,1138
1166.997,1255,1159,1137
1167.094,1251,1155,1139
1167.192,1254,1163,1137
1167.289,1258,1153,1139
1167.386,1248,1157,1138
1167.484,1251,1156,1139
1167.581,1601,1161,1136
1167.679,1257,1154,1137
1167.776,2811,1154,1138
1167.873,1251,1159,1140
1167.97,1259,1156,1137
1168.068,1255,1498,1138
1168.165,1251,1156,1137
1168.262,1251,1161,1134
1168.359,1256,1162,1139
1168.456,1255,1156,1138
1168.553,1263,1157,1138
1168.65,1252,1154,1135
1168.747,1261,1154,1137
1168.844,1252,1156,1137
1168.941,1257,1155,1137
1169.038,1261,1153,1138
1169.135,1263,1157,1135
1169.232,1255,1160,1134
1169.329,1252,1157,1135
1169.426,1258,1158,1136
1169.522,1256,1158,1137
1169.619,1261,1159,1137
1169.716,1254,1159,1135
1169.813,1263,1161,1136
1169.909,1259,1163,1136
1170.006,1252,1163,1136
1170.102,1254,1156,1137
1170.199,1260,1160,1135
1170.295,1262,1154,1140
1170.392,1258,1158,1137
1170.488,1261,1158,1137
1170.585,1260,1163,1143
1170.681,1254,1157,1139
1170.778,1254,1157,1135
1170.874,1257,1158,1134
1170.97,1258,1160,1136
1171.067,1263,1159,1139
1171.163,1255,1158,1135
1171.259,1251,1160,1135
1171.355,1257,1158,1137
1171.451,1263,1159,1138
1171.547,1256,1163,1138
1171.644,1255,1165,1136
1171.74,1257,1159,1136
1171.836,4137,1157,1147
1171.932,1252,1156,1138
1172.028,1254,1155,1137
1172.124,1253,1159,1137
1172.219,1258,1295,1137
1172.315,1251,1159,1137
1172.411,1257,1160,1137
1172.507,1257,1160,1137
1172.603,1258,1164,1137
1172.699,1256,1156,1139
1172.794,1250,1329,1138
1172.89,1267,1223,1138
1172.986,1258,1156,1137
1173.081,1250,1158,1137
1173.177,1259,1153,1138
1173.272,1248,1155,1134
1173.368,1264,1158,1136
1173.463,1258,1161,1137
1173.559,1253,1156,1138
1173.654,1263,1160,1138
1173.75,1251,1158,1134
1173.845,1255,1162,1139
1173.941,1254,1156,1140
1174.036,1255,1158,1137
1174.131,1263,1158,1139
1174.226,1255,1163,1139
1174.322,1252,1159,1139
1174.417,1253,1154,1133
1174.512,1266,1160,1140
1174.607,1252,1158,1137
1174.702,1246,1665,1137
1174.797,1260,1162,1139
1174.892,1253,1161,1137
1174.987,1253,1155,1136
1175.082,1265,1158,1140
1175.177,1250,1154,1137
1175.272,1256,1598,1137
1175.367,1263,1160,1138
1175.462,1246,1161,1138
1175.557,1254,1155,1136
1175.652,1252,1156,1136
1175.746,1252,1159,1133
1175.841,1258,1161,1135
1175.936,1255,1157,1134
1176.03,1243,1156,1138
1176.125,1254,1156,1133
1176.22,1246,1159,1138
1176.314,1255,1158,1139
1176.409,1246,1158,1138
1176.503,1245,1155,1136
1176.598,1261,1158,1136
1176.692,1249,1154,1135
1176.787,1248,1155,1136
1176.881,1247,1154,1136
1176.976,1250,1158,1136
1177.07,1250,1153,1135
1177.164,1242,1156,1137
1177.258,1244,1152,1137
1177.353,1253,1157,1137
1177.447,1242,1153,1134
1177.541,1251,1155,1137
1177.635,1248,1160,1139
1177.729,1244,1158,1137
1177.823,1245,1157,1137
1177.917,1240,1155,1135
1178.012,1242,1156,1135
1178.106,1241,1156,1136
1178.199,1238,1155,1135
1178.293,1244,1160,1139
1178.387,1235,1156,1136
1178.481,1242,1155,1135
1178.575,1242,1156,1137
1178.669,1228,1156,1136
1178.763,1235,1157,1138
1178.856,1241,1155,1136
1178.95,1233,1157,1136
1179.044,1229,1156,1137
1179.137,1239,1153,1137
1179.231,1232,1151,1137
1179.325,1233,1155,1135
1179.418,1225,1157,1137
1179.512,1226,1156,1137
1179.605,1232,1151,1135
1179.699,1227,1153,1137
1179.792,1227,1153,1136
1179.886,1223,1150,1137
1179.979,1226,1153,1134
1180.072,1215,1154,1136
1180.166,1215,1150,1137
1180.259,1219,1152,1137
1180.352,1207,1158,1136
1180.445,1211,1146,1137
1180.538,1202,1147,1134
1180.632,1183,1144,1136
1180.725,1180,1144,1134
1180.818,1174,1142,1135
1180.911,1169,1142,1139
1180.981,1237,1199,1136
1181.079,1221,1195,1138
1181.178,1244,1197,1135
1181.276,1234,1197,1135
1181.374,1230,1192,1139
1181.472,1229,1191,1138
1181.57,1223,1197,1137
1181.668,1221,1195,1136
1181.766,1239,1195,1137
1181.864,1232,1195,1136
1181.962,1238,1193,1135
1182.06,1220,1197,1136
1182.158,1231,1202,1136
1182.256,1231,1195,1136
1182.354,1242,1212,1136
1182.452,1233,1199,1136
1182.549,1234,1196,1136
1182.647,1227,1195,1133
1182.745,1235,1195,1133
1182.842,1229,1199,1133
1182.94,1229,1199,1137
1183.038,1235,1200,1137
1183.135,1231,1196,1134
1183.233,1230,1192,1133
1183.33,1232,1199,1136
1183.428,1232,1202,1139
1183.525,1236,1202,1135
1183.623,1233,1195,1134
1183.72,1231,1202,1136
1183.818,1228,1197,1135
1183.915,1231,1195,1136
1184.012,1235,1198,1136
1184.11,1417,1201,1137
1184.207,1871,1199,1136
1184.304,1234,1203,1138
1184.401,1231,1194,1136
1184.499,1236,1201,1148
1184.596,1238,1198,1141
1184.693,1236,1201,2142
1184.79,1231,1198,1136
1184.887,1230,1198,1138
1184.984,1231,1198,1139
1185.081,1234,1199,1137
1185.178,1232,1194,1136
1185.275,1246,1200,1138
1185.372,1232,1200,1137
1185.469,1226,1202,1139
1185.565,1236,1205,1138
1185.662,1236,1201,1141
1185.759,1233,1208,1135
1185.856,1243,1206,1136
1185.952,1237,1204,1138
1186.049,1235,1199,1137
1186.146,1235,1206,1138
1186.242,1234,1205,1136
1186.339,1249,1195,1139
1186.436,1236,1201,1136
1186.532,1337,1203,1140
1186.629,1231,1201,1140
1186.725,1246,1201,1137
1186.821,1239,1196,1140
1186.918,1243,1197,1137
1187.014,1240,1195,1138
1187.111,1240,1212,1138
1187.207,1248,1200,1134
1187.303,1235,1204,1139
1187.399,1231,1197,1137
1187.496,1242,1202,1136
1187.592,1243,1200,1137
1187.688,1246,1205,1140
1187.784,1250,1200,1139
1187.88,1239,1203,1139
1187.976,1245,1194,1136
1188.072,1235,1204,1138
1188.168,1237,1203,1138
1188.264,1242,1201,1140
1188.36,1245,1203,1137
1188.456,1237,1205,1138
1188.552,1244,1201,1137
1188.648,1242,1203,1138
1188.744,1245,1197,1137
1188.84,1244,1200,1135
1188.935,1243,1205,1139
1189.031,1237,1202,1135
1189.127,1241,1194,1140
1189.222,1247,1201,1141
1189.318,1240,1204,1136
1189.414,1246,1206,1139
1189.509,1234,1205,1135
1189.605,1246,1207,1138
1189.7,1244,1198,1137
1189.796,1242,1207,1135
1189.891,1239,1194,1138
1189.987,1243,1335,1139
1190.082,1249,1206,1136
1190.178,1248,1196,1137
1190.273,1247,1204,1137
1190.368,1240,1205,1138
1190.463,1239,1211,1143
1190.559,1237,1202,1141
1190.654,1244,1207,1139
1190.749,1245,1210,1138
1190.844,1246,1199,1137
1190.939,1247,1202,1137
1191.034,1249,1201,1138
1191.129,1243,1205,1139
1191.225,1243,1204,1137
1191.32,1247,1198,1137
1191.414,1242,1205,1138
1191.509,1244,1207,1137
1191.604,1243,1201,1139
1191.699,1249,1202,1134
1191.794,1248,1204,1137
1191.889,1241,1203,1139
1191.984,1241,1195,1139
1192.078,1242,1207,1138
1192.173,1246,1197,1139
1192.268,1249,1210,1138
1192.362,1246,1196,1137
1192.457,1243,1209,1140
1192.552,1252,1202,1138
1192.646,1247,1201,1137
1192.741,1244,1212,1138
1192.835,1251,1200,1139
1192.93,1232,1201,1139
1193.024,1243,1202,1139
1193.119,1253,1208,1138
1193.213,1243,1207,1136
1193.307,1245,1205,1136
1193.402,1247,1198,1140
1193.496,1255,1205,1141
1193.59,1248,1201,1138
1193.684,1247,1203,1139
1193.779,1250,1209,1136
1193.873,1246,1207,1138
1193.967,1244,1202,1137
1194.061,1252,1199,1137
1194.155,1252,1207,1138
1194.249,1245,1208,1140
1194.343,1251,1204,1138
1194.437,1250,1202,1135
1194.531,1254,1204,1141
1194.625,1255,1202,1140
1194.719,1252,1201,1135
1194.813,1244,1209,1139
1194.907,1250,1203,1138
1195,1253,1202,1138
1195.094,1252,1206,1137
1195.188,1248,1203,1139
1195.282,1250,1201,1137
1195.375,1245,1203,1138
1195.469,1243,1205,1139
1195.562,1259,1207,1139
1195.656,1253,1208,1140
1195.75,1254,1213,1136
1195.843,1249,1200,1139
1195.937,1241,1201,1140
1196.03,1239,1200,1140
1196.123,1246,1198,1139
1196.217,1252,1217,1138
1196.31,1249,1207,1139
1196.404,1255,1213,1138
1196.497,1255,1199,1139
1196.59,1250,1206,1136
1196.683,1246,1203,1139
1196.777,1252,1208,1142
1196.87,1254,1202,1140
1196.963,1245,1199,2064
1197.056,1248,1209,1139
1197.149,1253,1202,1138
1197.242,1245,1201,1139
1197.335,1254,1206,1138
1197.428,1249,1209,1138
1197.521,1255,1205,1139
1197.614,1247,1846,1139
1197.707,1254,1449,1137
1197.8,1243,1206,1139
1197.893,1246,1205,1138
1197.985,1247,1205,1139
1198.078,1251,1204,1139
1198.171,1252,1209,1140
1198.264,1247,1200,1137
1198.356,1250,1206,1140
1198.449,1250,1201,1142
1198.542,1256,1209,1138
1198.634,1244,1208,1140
1198.727,1249,1200,1139
1198.819,1248,1206,1140
1198.912,1246,1206,1139
1199.004,1246,1197,1139
1199.097,1254,1204,1140
1199.189,1252,1208,1138
1199.281,1242,1211,1140
1199.374,1241,1207,1139
1199.466,1249,1209,1137
1199.558,1250,1204,1140
1199.651,1249,1208,1140
1199.743,1246,1204,1137
1199.835,1244,1207,1138
1199.927,1242,1200,1136
1200.019,1242,1205,1137
1200.111,1240,1202,1139
1200.203,1244,1209,1136
1200.296,1249,1201,1135
1200.388,1241,1199,1137
1200.479,1248,1198,1139
1200.571,1247,1199,1139
1200.663,1244,1193,1139
1200.755,1240,1200,1139
1200.847,1244,1204,1140
1200.939,1244,1199,1140
1201.031,1237,1199,1138
1201.122,1240,1200,1141
1201.214,1235,1202,1138
1201.306,1241,1205,1140
1201.397,1234,1198,1140
1201.489,1243,1193,1137
1201.581,1238,1204,1138
1201.672,1237,1198,1137
1201.764,1241,1201,1139
1201.855,1240,1201,1141
1201.947,1240,1194,1140
1202.038,1238,1195,1139
1202.13,1232,1196,1139
1202.221,1235,1197,1138
1202.312,1232,1198,1142
1202.404,1229,1194,1136
1202.495,1236,1192,1136
1202.586,1237,1201,1136
1202.677,1226,1199,1137
1202.769,1229,1193,1140
1202.86,1230,1193,1136
1202.951,1224,1911,1139
1203.042,1232,1199,1138
1203.133,1227,1195,1140
1203.224,1227,1189,1139
1203.315,1232,1185,1135
1203.406,1223,1193,1139
1203.497,1225,1190,1137
1203.588,1223,1189,1138
1203.679,1221,1186,1138
1203.77,1219,1187,1138
1203.86,1224,1190,1137
1203.951,1211,1187,1139
1204.042,1219,1190,1139
1204.133,1216,1186,1140
1204.223,1217,1185,1139
1204.314,1202,1180,1137
1204.405,1195,1179,1138
1204.495,1192,1179,1139
1204.586,1178,1166,1136
1204.676,1177,1163,1137
1204.767,1172,1166,1138
1204.857,1172,1166,1140


==> data/crystalB-simulation.csv <==
700.0,19283.47650889072,648.3451607584502,1.941205260767529E-5
700.2,19724.27048708604,648.5451607584503,6.356875863066091E-5
700.4,20075.90031047307,648.7451607584502,1.3436870530562933E-4
700.6,20549.970520523293,648.9451607584502,2.5395661460070643E-4
700.8,21025.328095011555,649.1451607584502,3.988674979353766E-4
701.0,21390.673915079315,649.3451607584502,5.978310129983037E-4
701.2,21906.293133299983,649.5451607584503,8.620673640764824E-4
701.4,22335.798199174376,649.7451607584502,0.0012968804524329841
701.6,22879.74201034379,649.9451607584502,0.00182287977952518
701.8,23367.084131482792,650.1451607584502,0.002584072835758471
702.0,23888.61539211216,650.3451607584502,0.003415902189048475
702.2,24371.133438688543,650.5451607584503,0.004883085949877445
702.4,24893.367889220794,650.7451607584502,0.007035435963253948
702.6,25467.713674746105,650.9451607584502,0.009407329917722878
702.8,26117.786777616915,651.1451607584502,0.01248344380527748
703.0,26553.00233077249,651.3451607584502,0.01697575860094433
703.2,27201.990303395978,651.5451607584503,0.023672141736349944
703.4,27807.62952673102,651.7451607584502,0.03120809587887047
703.6,28530.394870304845,651.9451607584502,0.04198648119279941
703.8,29062.077361612377,652.1451607584502,0.05792859400723781
704.0,29789.04337432449,652.3451607584502,0.0756430538141969
704.2,30515.697651789917,652.5451607584503,0.1017721897518437
704.4,31203.395316354745,652.7451607584502,0.13685835385820375
704.6,31922.086522590715,652.9451607584502,0.1891359353700516
704.8,32552.55309728233,653.1451607584502,0.24445118515511405
705.0,33429.35645797203,653.3451607584502,0.3146853829245732
705.2,34222.33149684325,653.5451607584503,0.4209979576548385
705.4,35027.505721619884,653.7451607584502,0.5644477013225033
705.6,35857.27938213721,653.9451607584502,0.7635540253851835
705.8,36599.16828849607,654.1451607584502,0.9670748946401891
706.0,37712.101680648484,654.3451607584502,1.2311671831486706
706.2,38624.87982212108,654.5451607584503,1.6230069665836582
706.4,39200.304710727956,654.7451607584502,2.1577294242164697
706.6,40288.01889344056,654.9451607584502,2.9009003552844543
706.8,41499.27408242425,655.1451607584502,3.7428754913872018
707.0,42305.37550614805,655.3451607584502,4.716173510637373
707.2,43228.26028153331,655.5451607584503,5.771956761556634
707.4,44432.58292388617,655.7451607584502,7.534853264731067
707.6,45455.986457077495,655.9451607584502,9.999105173096913
707.8,46719.83468302245,656.1451607584502,13.097383931711898
708.0,47713.33283613164,656.3451607584502,17.05874954988328
708.2,48941.52766098613,656.5451607584503,22.78967661958249
708.4,50171.95705651278,656.7451607584502,29.068631386798433
708.6,51356.54588610012,656.9451607584502,37.04600781376949
708.8,52621.143249196604,657.1451607584502,46.18098361805884
709.0,53708.928474156295,657.3451607584502,56.02925823810986
709.2,55298.85183418778,657.5451607584503,66.64421064991257
709.4,56806.10765659651,657.7451607584502,79.20362674652472
709.6,58164.93823844107,657.9451607584502,91.75144147421827
709.8,59255.11337480875,658.1451607584502,106.27597106544185
710.0,60885.47083414766,658.3451607584502,120.46076020055834
710.2,62651.58732079477,658.5451607584503,137.80614027370854
710.4,64344.674444320524,658.7451607584502,157.73681780829946
710.6,65377.37589966715,658.9451607584502,175.9628347483436
710.8,67174.7439525358,659.1451607584502,197.00133763091472
711.0,69134.43041224228,659.3451607584502,222.3087344125951
711.2,70930.16936243942,659.5451607584503,250.83632294506856
711.4,72469.70903405575,659.7451607584502,278.1666246073841
711.6,74240.91695126335,659.9451607584502,309.31431142498604
711.8,76087.83613341564,660.1451607584502,344.39292367297566
712.0,78162.11045148333,660.3451607584502,382.2974619349363
712.2,79942.33587657646,660.5451607584503,427.03343364937666
712.4,81974.45947181758,660.7451607584502,472.5629081532287
712.6,84237.53647325978,660.9451607584502,522.0608641753867
712.8,86182.63063665293,661.1451607584502,578.6175996072969
713.0,88516.82571900435,661.3451607584502,646.2028375700112
713.2,90579.63807701164,661.5451607584503,714.3686238928808
713.4,92878.85518079819,661.7451607584502,783.8985213116417
713.6,95472.47160022205,661.9451607584502,860.6991853046334
713.8,97566.93963088063,662.1451607584502,952.9555650878729
714.0,100138.8582342009,662.3451607584502,1056.6915446638718
714.2,102793.26947809887,662.5451607584503,1162.9805495913174
714.4,105099.14492656008,662.7451607584502,1276.215943939409
714.6,107900.30837075466,662.9451607584502,1393.3825182284963
714.8,110512.9635200652,663.1451607584502,1544.0854035844286
715.0,113534.49467795051,663.3451607584502,1703.9842442067331
715.2,116268.89373394713,663.5451607584503,1858.9883027609428
715.4,119289.16895563208,663.7451607584502,2032.4397846560341
715.6,122254.47346550168,663.9451607584502,2212.414850485654
715.8,125215.22353043227,664.1451607584502,2428.7524221730287
716.0,128174.87812309289,664.3451607584502,2700.824911286671
716.2,131216.00557819672,664.5451607584503,2936.996295175396
716.4,134639.6829024058,664.7451607584502,3189.4558636100273
716.6,138426.30275115077,664.9451607584502,3473.7902159231226
716.8,142166.32855436578,665.1451607584502,3778.6263202247637
717.0,146080.5419441633,665.3451607584502,4191.871412668274
717.2,148101.9075529342,665.5451607584503,4565.3859180395075
717.4,151828.7963700514,665.7451607584502,4941.3015974196915
717.6,155705.66344006636,665.9451607584502,5339.36520478797
717.8,159883.76711830072,666.1451607584502,5808.811139431912
718.0,164151.05381119536,666.3451607584502,6358.356258560638
718.2,168718.79297335012,666.5451607584503,6935.884531234083
718.4,173400.91773425703,666.7451607584502,7551.959852532185
718.6,176709.54073710903,666.9451607584502,8130.530017228976
718.8,180747.40374827894,667.1451607584502,8765.78880980073
719.0,184878.66567248036,667.3451607584502,9457.13854986323
719.2,189181.7000433366,667.5451607584503,10360.312632601133
719.4,194076.8371629544,667.7451607584502,11334.109025115313
719.6,198996.62222620673,667.9451607584502,12207.55532521514
719.8,204453.75071720514,668.1451607584502,13108.027903799373
720.0,209199.68575860624,668.3451607584502,14074.682674626725
720.2,214070.9619605687,668.5451607584503,15132.074941490959
720.4,219498.66472057614,668.7451607584502,16394.25876156009
720.6,224275.5152423877,668.9451607584502,17982.78259330008
720.8,229464.254796766,669.1451607584502,19366.127968851903
721.0,235728.37891139346,669.3451607584502,20712.266145153048
721.2,241513.17577594877,669.5451607584503,22113.46387144828
721.4,247294.82429297097,669.7451607584502,23682.74578335694
721.6,253309.97757448567,669.9451607584502,25379.307191869477
721.8,258902.22556283028,670.1451607584502,27634.053346800953
722.0,264670.0328553114,670.3451607584502,30032.13497957096
722.2,271156.19049407507,670.5451607584503,32155.75079305433
722.4,277586.654124205,670.7451607584502,34253.639655523555
722.6,284553.1087118403,670.9451607584502,36436.35910643896
722.8,290757.67098651937,671.1451607584502,38695.23065094329
723.0,297488.0780304046,671.3451607584502,41203.86569283494
723.2,305100.60317516763,671.5451607584503,44535.371465363474
723.4,312722.23591413605,671.7451607584502,48399.57983992432
723.6,319004.4121528866,671.9451607584502,52070.014984121815
723.8,325732.73979241075,672.1451607584502,55385.94136494902
724.0,333479.89162104035,672.3451607584502,58637.220785881684
724.2,341556.30973290466,672.5451607584503,62104.03669661467
724.4,349985.3437699839,672.7451607584502,65723.37535567954
724.6,357740.9179411908,672.9451607584502,69618.68688474037
724.8,364859.19175286446,673.1451607584502,73587.16368905477
725.0,373914.9147615332,673.3451607584502,80826.2597342192
725.2,383039.3368034735,673.5451607584503,87237.10247790565
725.4,391063.07757329347,673.7451607584502,92331.58672988591
725.6,400425.1462117537,673.9451607584502,97602.57050560549
725.8,409130.49027391645,674.1451607584502,102956.26001442815
726.0,417833.5884800331,674.3451607584502,108558.34013318285
726.2,426789.26321269287,674.5451607584503,114681.59995551508
726.4,436996.9588659802,674.7451607584502,120873.33419068698
726.6,447233.7821828649,674.9451607584502,127320.3301782663
726.8,456191.63855395315,675.1451607584502,134362.5687511251
727.0,465583.15644300496,675.3451607584502,148574.76299389085
727.2,476620.56434839475,675.5451607584503,157314.4425203119
727.4,487731.03244023706,675.7451607584502,165844.87174714362
727.6,496532.5590394925,675.9451607584502,174458.89970278385
727.8,508412.22993662505,676.1451607584502,183623.80357602812
728.0,520367.535824836,676.3451607584502,193303.9054055979
728.2,530384.8724123586,676.5451607584503,203137.7870488757
728.4,541537.2285293083,676.7451607584502,213421.95159924802
728.6,553548.8439463153,676.9451607584502,224412.37732876613
728.8,565331.2018714346,677.1451607584502,235805.55418111087
729.0,578226.7010687375,677.3451607584502,249780.08180533265
729.2,589080.7024952888,677.5451607584503,268328.4059386792
729.4,601155.3197515749,677.7451607584502,283297.53358620626
729.6,612517.3524462833,677.9451607584502,297911.0353377973
729.8,626205.127693398,678.1451607584502,313165.61497083714
730.0,640034.5640977746,678.3451607584502,328973.0080253244
730.2,653130.1946999294,678.5451607584503,345215.02704292367
730.4,666284.8877846869,678.7451607584502,362011.02519627276
730.6,680591.442884456,678.9451607584502,379121.90314345754
730.8,691810.7571070659,679.1451607584502,397417.5234113148
731.0,706512.4996137694,679.3451607584502,416558.6503973376
731.2,720736.7619775905,679.5451607584503,436128.59810178017
731.4,736261.1074907932,679.7451607584502,456131.246249222
731.6,751206.9927188745,679.9451607584502,479102.3421432104
731.8,767701.7489980893,680.1451607584502,504358.3083775331
732.0,783748.7197190864,680.3451607584502,531618.6969931121
732.2,800736.4095118776,680.5451607584503,555980.8345753324
732.4,815658.1647034612,680.7451607584502,582553.4149329618
732.6,826617.455505773,680.9451607584502,610520.1755630918
732.8,840897.835254475,681.1451607584502,637372.0050640189
733.0,856689.468536996,681.3451607584502,665814.7377759892
733.2,872844.6982827148,681.5451607584503,697128.9654376828
733.4,890452.9468057337,681.7451607584502,726734.4660270138
733.6,907735.9773668225,681.9451607584502,756711.5294456845
733.8,925508.1430898895,682.1451607584502,788231.2158725676
734.0,943898.5916028041,682.3451607584502,821668.1880210077
734.2,962189.7151412754,682.5451607584503,856791.9013823327
734.4,980958.2623006427,682.7451607584502,892753.2506631394
734.6,999893.48365992,682.9451607584502,929661.129386826
734.8,1019093.0144823791,683.1451607584502,966771.7109431644
735.0,1038453.7130195963,683.3451607584502,1006508.251838483
735.2,1057879.3228690191,683.5451607584503,1046959.3628604949
735.4,1077594.136237438,683.7451607584502,1089129.7644066105
735.6,1097639.7663739077,683.9451607584502,1133308.720660211
735.8,1117626.415589521,684.1451607584502,1176758.2448849394
736.0,1134547.7726325425,684.3451607584502,1222279.0498211642
736.2,1154128.2556027705,684.5451607584503,1268604.9019464266
736.4,1173614.4804163764,684.7451607584502,1317149.3253586835
736.6,1193418.4844781545,684.9451607584502,1366560.6665105438
736.8,1213381.0085714727,685.1451607584502,1419403.6070982607
737.0,1235811.5547490115,685.3451607584502,1474457.2464967887
737.2,1255454.173823956,685.5451607584503,1531108.385771969
737.4,1277474.7738835176,685.7451607584502,1584898.04804579
737.6,1298680.1577109282,685.9451607584502,1642932.8716647571
737.8,1321982.60991935,686.1451607584502,1701257.0244254249
738.0,1341582.2675670679,686.3451607584502,1759653.0535911967
738.2,1365643.7321545365,686.5451607584503,1817743.9257719705
738.4,1387756.865046489,686.7451607584502,1882996.5970528047
738.6,1412303.3352594876,686.9451607584502,1947195.5869788872
738.8,1434157.7948545488,687.1451607584502,2013250.4608190358
739.0,1457064.288130049,687.3451607584502,2074255.4995415232
739.2,1482426.4048506282,687.5451607584503,2141909.7081158673
739.4,1507372.743292949,687.7451607584502,2210680.3856150354
739.6,1531360.3992067897,687.9451607584502,2275379.3314185264
739.8,1553210.1417521902,688.1451607584502,2350331.7904629745
740.0,1578926.436123006,688.3451607584502,2423002.967420932
740.2,1601404.0352787487,688.5451607584503,2498057.3758894214
740.4,1625956.4340277931,688.7451607584502,2574809.5493583437
740.6,1651728.7042512712,688.9451607584502,2655081.3259854484
740.8,1675836.2710437083,689.1451607584502,2729121.9203268327
741.0,1701511.1493675932,689.3451607584502,2809027.811013675
741.2,1729358.8108775464,689.5451607584503,2882137.182878364
741.4,1756952.5613463805,689.7451607584502,2964990.739973005
741.6,1780829.3909157775,689.9451607584502,3051931.2517739944
741.8,1805843.0341197131,690.1451607584502,3131303.7058310583
742.0,1830838.6058792018,690.3451607584502,3222675.7196279354
742.2,1858080.7543401201,690.5451607584503,3302279.0073927157
742.4,1886151.9862015846,690.7451607584502,3398798.303016254
742.6,1914760.0989950255,690.9451607584502,3478696.688013424
742.8,1943261.9957387585,691.1451607584502,3574906.4503970016
743.0,1968208.2261900774,691.3451607584502,3653758.1412389656
743.2,1994493.163258611,691.5451607584503,3749481.4625080144
743.4,2022434.7864991773,691.7451607584502,3833438.8166590175
743.6,2048498.9085056693,691.9451607584502,3921838.998495434
743.8,2077092.459311343,692.1451607584502,4019664.9697332126
744.0,2106600.4073172854,692.3451607584502,4114651.197128723
744.2,2136130.502061275,692.5451607584503,4216073.279869576
744.4,2165242.318741036,692.7451607584502,4318818.904839008
744.6,2193293.1282497733,692.9451607584502,4414874.468624662
744.8,2223625.418644186,693.1451607584502,4515805.253710181
745.0,2254510.5987334694,693.3451607584502,4621240.880463024
745.2,2279040.2446719757,693.5451607584503,4717382.167617509
745.4,2309897.0089155235,693.7451607584502,4807003.74467315
745.6,2337793.4012012677,693.9451607584502,4912033.721846676
745.8,2363801.081026527,694.1451607584502,5006024.590261627
746.0,2394646.27584935,694.3451607584502,5104389.207707221
746.2,2426002.8560884874,694.5451607584503,5209088.886064713
746.4,2457823.8385120793,694.7451607584502,5306615.367353446
746.6,2485390.0762801673,694.9451607584502,5406873.396228744
746.8,2516539.2885432974,695.1451607584502,5516863.749666579
747.0,2548142.965165309,695.3451607584502,5622203.755072622
747.2,2577948.3061454007,695.5451607584503,5720798.368504675
747.4,2605967.5589609896,695.7451607584502,5834035.937652761
747.6,2635341.1814032444,695.9451607584502,5939461.699641275
747.8,2668168.2226597667,696.1451607584502,6038799.447633982
748.0,2698229.423077111,696.3451607584502,6154075.427285381
748.2,2728901.9230628316,696.5451607584503,6251722.244007089
748.4,2756515.3145829425,696.7451607584502,6348685.235605521
748.6,2787754.715563616,696.9451607584502,6456417.009527118
748.8,2817004.480697152,697.1451607584502,6558297.208365224
749.0,2850700.26381516,697.3451607584502,6655625.889954924
749.2,2883663.478203377,697.5451607584503,6754652.9980632095
749.4,2916082.2155771027,697.7451607584502,6853415.559493376
749.6,2942437.30356154,697.9451607584502,6952208.373007017
749.8,2972637.414638565,698.1451607584502,7054484.742325616
750.0,3002076.096810889,698.3451607584502,7142729.781753385
750.2,3036171.94199224,698.5451607584503,7243297.764337062
750.4,3067116.1168232355,698.7451607584502,7341056.572465665
750.6,3098536.8982279897,698.9451607584502,7437627.200545423
750.8,3128686.098520863,699.1451607584502,7533414.942606949
751.0,3156025.5686626937,699.3451607584502,7623492.2546149455
751.2,3186680.274343757,699.5451607584503,7727917.134590881
751.4,3218711.6739979363,699.7451607584502,7822805.2541059395
751.6,3251569.6526352633,699.9451607584502,7916324.656798825
751.8,3279432.667848294,700.1451607584502,8005777.775400082
752.0,3310320.8083864735,700.3451607584502,8111004.715537895
752.2,3340984.275349171,700.5451607584503,8201937.954203881
752.4,3373652.3083398268,700.7451607584502,8289432.83642442
752.6,3403422.999691696,700.9451607584502,8374580.508801016
752.8,3434920.822325486,701.1451607584502,8470821.61835924
753.0,3464630.0603834656,701.3451607584502,8562159.409796242
753.2,3496002.537539073,701.5451607584503,8645575.568832425
753.4,3528373.3270730036,701.7451607584502,8723770.094556272
753.6,3558789.472495987,701.9451607584502,8814100.917338312
753.8,3590100.8150146883,702.1451607584502,8902473.928571377
754.0,3618994.5276950668,702.3451607584502,8976983.616812488
754.2,3649201.441191646,702.5451607584503,9057696.655910822
754.4,3680648.1226492445,702.7451607584502,9135213.812362041
754.6,3709480.703455236,702.9451607584502,9214869.128281295
754.8,3734628.4882891458,703.1451607584502,9289426.386512794
755.0,3760623.928326466,703.3451607584502,9364373.67321701
755.2,3788415.9048400344,703.5451607584503,9438815.909249157
755.4,3817010.7402444533,703.7451607584502,9501853.006837172
755.6,3846712.15612849,703.9451607584502,9573143.564701863
755.8,3876140.5570510877,704.1451607584502,9646521.571387641
756.0,3903352.65735835,704.3451607584502,9709624.257211037
756.2,3933189.246867701,704.5451607584503,9774681.639252864
756.4,3957904.1939956476,704.7451607584502,9833573.110895943
756.6,3989096.015944137,704.9451607584502,9900602.210588148
756.8,4017859.1135136136,705.1451607584502,9963292.911205787
757.0,4043923.861156199,705.3451607584502,1.001545358136802E7
757.2,4072526.7763093286,705.5451607584503,1.0080892108910415E7
757.4,4098370.9189247126,705.7451607584502,1.0135006860478835E7
757.6,4128199.794016238,705.9451607584502,1.0185960403051307E7
757.8,4155359.8188517825,706.1451607584502,1.024295858711809E7
758.0,4180450.35637543,706.3451607584502,1.0290706831337072E7
758.2,4209310.768004466,706.5451607584503,1.0341778259198464E7
758.4,4237498.895191214,706.7451607584502,1.0399497884599041E7
758.6,4260006.989662117,706.9451607584502,1.045423628557544E7
758.8,4284564.259921176,707.1451607584502,1.050401500452793E7
759.0,4310678.298962363,707.3451607584502,1.0551701001897072E7
759.2,4338506.601481366,707.5451607584503,1.0599445872611886E7
759.4,4363817.571909624,707.7451607584502,1.063672618538268E7
759.6,4386360.278977144,707.9451607584502,1.0682532314992132E7
759.8,4414343.963272362,708.1451607584502,1.0732585784905395E7
760.0,4441483.0153850345,708.3451607584502,1.0779986262834359E7
760.2,4464880.829261796,708.5451607584503,1.08199465659174E7
760.4,4486279.688458194,708.7451607584502,1.08437211828392E7
760.6,4512407.536619195,708.9451607584502,1.0877711897530006E7
760.8,4537481.8817060925,709.1451607584502,1.0899387304397453E7
761.0,4562195.295754683,709.3451607584502,1.0920718501224553E7
761.2,4576690.5062054,709.5451607584503,1.0955268835638156E7
761.4,4600838.057830355,709.7451607584502,1.0980880595180765E7
761.6,4627125.868507192,709.9451607584502,1.1002232684362939E7
761.8,4647493.662541468,710.1451607584502,1.1024832026354175E7
762.0,4667661.646227285,710.3451607584502,1.103900114442324E7
762.2,4692141.934932483,710.5451607584503,1.1059560876702258E7
762.4,4715909.054047316,710.7451607584502,1.1085439843429832E7
762.6,4735240.295944973,710.9451607584502,1.1113281635514695E7
762.8,4752803.55434892,711.1451607584502,1.1142191204210328E7
763.0,4777417.379263176,711.3451607584502,1.1163943211451551E7
763.2,4799545.954011627,711.5451607584503,1.1191009296993993E7
763.4,4817288.676725604,711.7451607584502,1.1208280504336143E7
763.6,4838083.791570038,711.9451607584502,1.1230254540924625E7
763.8,4862283.953567885,712.1451607584502,1.1244423548210293E7
764.0,4880707.793028772,712.3451607584502,1.1244601186121766E7
764.2,4897280.900326257,712.5451607584503,1.1244492386213914E7
764.4,4918111.833415702,712.7451607584502,1.1241368538485894E7
764.6,4940546.0885553695,712.9451607584502,1.1240594348591112E7
764.8,4956713.219089322,713.1451607584502,1.1247852922725081E7
765.0,4972122.904487241,713.3451607584502,1.125499024827827E7
765.2,4991079.369649484,713.5451607584503,1.1266114216283835E7
765.4,5007256.276531824,713.7451607584502,1.1271986613932135E7
765.6,5022526.719729444,713.9451607584502,1.1272508688341103E7
765.8,5037709.193727419,714.1451607584502,1.128585020637216E7
766.0,5056651.341169678,714.3451607584502,1.1307289008375123E7
766.2,5074041.231985663,714.5451607584503,1.1318613373909965E7
766.4,5086840.470964363,714.7451607584502,1.1318577904850012E7
766.6,5104656.43958049,714.9451607584502,1.1321872090428043E7
766.8,5125311.3226774875,715.1451607584502,1.1294706398781957E7
767.0,5138153.015270977,715.3451607584502,1.1290981893655071E7
767.2,5150612.489449541,715.5451607584503,1.1282341092827257E7
767.4,5167714.027182512,715.7451607584502,1.1283397968567528E7
767.6,5182901.595376557,715.9451607584502,1.1282663301970819E7
767.8,5193113.845731409,716.1451607584502,1.1286165578422006E7
768.0,5209635.967402381,716.3451607584502,1.1284945109210623E7
768.2,5226519.73397329,716.5451607584503,1.1286502529495306E7
768.4,5237924.385850902,716.7451607584502,1.1272200959973203E7
768.6,5250671.080640092,716.9451607584502,1.1251848598974014E7
768.8,5268033.49048529,717.1451607584502,1.122889609775647E7
769.0,5280253.566845774,717.3451607584502,1.122363230894114E7
769.2,5288483.831328734,717.5451607584503,1.1205091520460518E7
769.4,5304792.141041264,717.7451607584502,1.1207138045299908E7
769.6,5317135.539363178,717.9451607584502,1.120363599509023E7
769.8,5323848.835168118,718.1451607584502,1.121875579514996E7
770.0,5339153.704627552,718.3451607584502,1.1217691712185156E7
770.2,5351306.904222225,718.5451607584503,1.1209489276976723E7
770.4,5360698.848908275,718.7451607584502,1.118727261349164E7
770.6,5374923.0986649105,718.9451607584502,1.1174921997625936E7
770.8,5386988.591267691,719.1451607584502,1.1146346750578845E7
771.0,5393701.115717518,719.3451607584502,1.112626616278855E7
771.2,5407145.512293194,719.5451607584503,1.1110541143221019E7
771.4,5419378.233215416,719.7451607584502,1.1094178356883613E7
771.6,5424999.745517706,719.9451607584502,1.1090791599293694E7
771.8,5433195.190634149,720.1451607584502,1.1080082412532516E7
772.0,5450186.87204501,720.3451607584502,1.1054425415363865E7
772.2,5456192.499921565,720.5451607584503,1.103406066364382E7
772.4,5457882.542743907,720.7451607584502,1.1019843995901916E7
772.6,5470576.169648354,720.9451607584502,1.100921943882296E7
772.8,5485092.0777061675,721.1451607584502,1.1016385232043294E7
773.0,5486564.098750947,721.3451607584502,1.1014237308599899E7
773.2,5494051.433256832,721.5451607584503,1.1003534297440926E7
773.4,5509112.4821882015,721.7451607584502,1.0977680071643557E7
773.6,5514026.195213095,721.9451607584502,1.0955551382164463E7
773.8,5522516.6654461175,722.1451607584502,1.0915326129231958E7
774.0,5526599.88413494,722.3451607584502,1.0893970126393838E7
774.2,5530018.11584857,722.5451607584503,1.0864740369791066E7
774.4,5544006.288044502,722.7451607584502,1.0852503893290482E7
774.6,5549699.206682781,722.9451607584502,1.084032789212985E7
774.8,5549292.64202226,723.1451607584502,1.0832996204446562E7
775.0,5566445.040225747,723.3451607584502,1.0823518482560057E7
775.2,5573739.380826402,723.5451607584503,1.0806498270650843E7
775.4,5576223.294113045,723.7451607584502,1.0797238028678427E7
775.6,5582878.075159424,723.9451607584502,1.0787615109635547E7
775.8,5588030.278048554,724.1451607584502,1.0783783449674454E7
776.0,5599020.352212344,724.3451607584502,1.0762314244001228E7
776.2,5605228.338893284,724.5451607584503,1.0720329576590732E7
776.4,5604066.190290174,724.7451607584502,1.0680568415453546E7
776.6,5610853.67441814,724.9451607584502,1.0650682204215461E7
776.8,5616806.57349717,725.1451607584502,1.0628063137288045E7
777.0,5625872.258238869,725.3451607584502,1.0613139773061255E7
777.2,5629848.880355183,725.5451607584503,1.0608818461399047E7
777.4,5626774.067913912,725.7451607584502,1.0593193065845849E7
777.6,5634076.340482643,725.9451607584502,1.0581287853537496E7
777.8,5640133.41542715,726.1451607584502,1.0572934996616937E7
778.0,5643778.193587575,726.3451607584502,1.0569020459403353E7
778.2,5655007.571909429,726.5451607584503,1.055984031042797E7
778.4,5653319.10126481,726.7451607584502,1.0532035875243112E7
778.6,5655820.349772418,726.9451607584502,1.0497596446325513E7
778.8,5662602.159106497,727.1451607584502,1.0456718355798474E7
779.0,5663135.128386367,727.3451607584502,1.0426358833893852E7
779.2,5673538.628733458,727.5451607584503,1.0416576597440232E7
779.4,5677247.4308836935,727.7451607584502,1.0412164200382214E7
779.6,5677020.875669089,727.9451607584502,1.0408896071919665E7
779.8,5681365.701410593,728.1451607584502,1.040343445228981E7
780.0,5680952.912101505,728.3451607584502,1.0379858860625483E7
780.2,5687611.246096948,728.5451607584503,1.0357997793939825E7
780.4,5693458.50113777,728.7451607584502,1.0328061247658007E7
780.6,5695135.490708539,728.9451607584502,1.0296282047471358E7
780.8,5698278.852569023,729.1451607584502,1.0260730124758715E7
781.0,5698214.667279173,729.3451607584502,1.0230632372185502E7
781.2,5699550.928233081,729.5451607584503,1.0214103902943706E7
781.4,5705225.357186778,729.7451607584502,1.0217917243230034E7
781.6,5707773.379482923,729.9451607584502,1.0222588461887797E7
781.8,5710306.719727212,730.1451607584502,1.021640624328439E7
782.0,5710921.239853571,730.3451607584502,1.0198390849333186E7
782.2,5711728.52904701,730.5451607584503,1.0163593284600489E7
782.4,5711735.319087098,730.7451607584502,1.0128757222479932E7
782.6,5715205.307634991,730.9451607584502,1.0094184439196717E7
782.8,5713930.096306821,731.1451607584502,1.006553297598919E7
783.0,5717512.25620166,731.3451607584502,1.0042737874614762E7
783.2,5718639.837487997,731.5451607584503,1.003508764520333E7
783.4,5721242.861698419,731.7451607584502,1.003760531081064E7
783.6,5725842.088904405,731.9451607584502,1.0051150339147003E7
783.8,5726373.646834015,732.1451607584502,1.0040173118802378E7
784.0,5729386.519950917,732.3451607584502,1.0019386627120398E7
784.2,5731389.916274155,732.5451607584503,9980948.066030903
784.4,5733165.97129041,732.7451607584502,9944712.57704786
784.6,5737681.748969423,732.9451607584502,9921603.37148297
784.8,5737331.246214666,733.1451607584502,9905951.82369583
785.0,5741949.626464638,733.3451607584502,9880392.95009225
785.2,5741352.241768399,733.5451607584503,9877187.588565988
785.4,5741321.641359807,733.7451607584502,9880660.606393076
785.6,5743101.6195726665,733.9451607584502,9867203.458756128
785.8,5741372.911672208,734.1451607584502,9833954.966365486
786.0,5748282.972053319,734.3451607584502,9793807.74604214
786.2,5747149.006041486,734.5451607584503,9759817.64119592
786.4,5749773.12353056,734.7451607584502,9731533.168092692
786.6,5751921.294657872,734.9451607584502,9724098.493060231
786.8,5750382.783783682,735.1451607584502,9720841.949905608
787.0,5756917.10079273,735.3451607584502,9727523.936627232
787.2,5754611.775395302,735.5451607584503,9727243.964057036
787.4,5759268.334536656,735.7451607584502,9710130.019720744
787.6,5758375.674976101,735.9451607584502,9677147.958623955
787.8,5757495.659029529,736.1451607584502,9631400.352935575
788.0,5760264.77358972,736.3451607584502,9603635.990153203
788.2,5757295.209684285,736.5451607584503,9591482.274502406
788.4,5761419.157834125,736.7451607584502,9584799.501618315
788.6,5761576.061091845,736.9451607584502,9587660.426146578
788.8,5761914.145971084,737.1451607584502,9586564.928385215
789.0,5761372.558613117,737.3451607584502,9572252.391093947
789.2,5760897.2532464,737.5451607584503,9534226.270276897
789.4,5762668.592924093,737.7451607584502,9492420.670263166
789.6,5763708.515761608,737.9451607584502,9462168.715508008
789.8,5764438.146847825,738.1451607584502,9449503.980256824
790.0,5766543.967466795,738.3451607584502,9454639.07370394
790.2,5767476.530372124,738.5451607584503,9458252.891996255
790.4,5769562.003122101,738.7451607584502,9457285.031441318
790.6,5770148.54227791,738.9451607584502,9427799.994269395
790.8,5770826.242397709,739.1451607584502,9390328.145526305
791.0,5770968.668061751,739.3451607584502,9350919.121710267
791.2,5768310.790671644,739.5451607584503,9325639.959838672
791.4,5769273.663995067,739.7451607584502,9325183.822071787
791.6,5770229.026808421,739.9451607584502,9333182.497996442
791.8,5771464.4875669805,740.1451607584502,9332701.835981444
792.0,5771875.344649315,740.3451607584502,9322291.069090497
792.2,5774378.847015452,740.5451607584503,9292569.950836804
792.4,5772289.1072284,740.7451607584502,9248355.461842993
792.6,5776574.708233511,740.9451607584502,9215467.896984596
792.8,5772967.503712766,741.1451607584502,9204815.617948035
793.0,5778021.965991844,741.3451607584502,9206717.070795227
793.2,5773739.544959302,741.5451607584503,9215771.893726
793.4,5777946.157843291,741.7451607584502,9209522.731252942
793.6,5776491.889078714,741.9451607584502,9180952.046091259
793.8,5778160.298397892,742.1451607584502,9139142.81207217
794.0,5779794.824748225,742.3451607584502,9104878.999742461
794.2,5779113.575599377,742.5451607584503,9092308.998706147
794.4,5783177.373097087,742.7451607584502,9095461.650288127
794.6,5780273.415099678,742.9451607584502,9103315.915853715
794.8,5785622.81144573,743.1451607584502,9095954.60697745
795.0,5782211.813867451,743.3451607584502,9070867.041085115
795.2,5786604.342835527,743.5451607584503,9028908.876181236
795.4,5783473.020549159,743.7451607584502,8997130.02062929
795.6,5787430.883410517,743.9451607584502,8989298.797459457
795.8,5786226.366203768,744.1451607584502,8996999.674183758
796.0,5788504.20944206,744.3451607584502,8997729.74003311
796.2,5788920.160491939,744.5451607584503,8983511.203524305
796.4,5789098.35117485,744.7451607584502,8950153.768437602
796.6,5791564.331219045,744.9451607584502,8907597.83247868
796.8,5790608.449530186,745.1451607584502,8880487.922497783
797.0,5792993.730375119,745.3451607584502,8884471.185371008
797.2,5791200.660030564,745.5451607584503,8896579.077994708
797.4,5794251.878960352,745.7451607584502,8897867.450503044
797.6,5792313.980768948,745.9451607584502,8876357.968794229
797.8,5795377.1178717315,746.1451607584502,8836585.672870949
798.0,5793272.598795238,746.3451607584502,8802431.159926314
798.2,5795960.719439533,746.5451607584503,8792028.198383255
798.4,5794404.053932462,746.7451607584502,8804961.576554948
798.6,5796300.735978302,746.9451607584502,8807306.777880967
798.8,5795256.136803328,747.1451607584502,8792042.160185993
799.0,5796472.518879947,747.3451607584502,8756413.654796528
799.2,5796361.0185053,747.5451607584503,8721301.220709445
799.4,5796463.758273201,747.7451607584502,8709822.747459939
799.6,5795733.115633209,747.9451607584502,8710895.055688782
799.8,5795859.143632694,748.1451607584502,8716875.484538047
800.0,5795424.208869646,748.3451607584502,8704141.883819845
800.2,5793823.134303461,748.5451607584503,8668523.556909535
800.4,5793397.453504683,748.7451607584502,8633646.045417227
800.6,5791243.359450559,748.9451607584502,8619343.894069698
800.8,5791938.5068836175,749.1451607584502,8622558.313155925
801.0,5789644.971420287,749.3451607584502,8622426.699115952
801.2,5791088.854191152,749.5451607584503,8608598.985978188
801.4,5788260.834142129,749.7451607584502,8575556.869256288
801.6,5791259.56474907,749.9451607584502,8546365.62047788
801.8,5788518.805284883,750.1451607584502,8533269.110185873
802.0,5790581.424694186,750.3451607584502,8536537.076619903
802.2,5787083.925053447,750.5451607584503,8541194.950143155
802.4,5789951.946383341,750.7451607584502,8524749.638773289
802.6,5786893.084257974,750.9451607584502,8492475.414759072
802.8,5787782.317683555,751.1451607584502,8471851.943107385
803.0,5786669.4400327895,751.3451607584502,8458627.004568266
803.2,5788769.193366701,751.5451607584503,8459937.700424463
803.4,5789663.229481501,751.7451607584502,8453030.228502367
803.6,5790047.752443607,751.9451607584502,8429161.952743081
803.8,5792744.065616511,752.1451607584502,8401475.660439149
804.0,5791469.664694524,752.3451607584502,8387644.67455257
804.2,5795155.410634733,752.5451607584503,8382815.658528854
804.4,5792956.383069904,752.7451607584502,8380384.234641411
804.6,5797730.749063099,752.9451607584502,8365102.245206412
804.8,5795628.638041194,753.1451607584502,8335901.037948488
805.0,5802385.142360336,753.3451607584502,8321135.365343753
805.2,5801545.933647419,753.5451607584503,8313844.7442762405
805.4,5806264.280633725,753.7451607584502,8313423.826876575
805.6,5805839.556198138,753.9451607584502,8301620.750115888
805.8,5810107.008536057,754.1451607584502,8275748.215238116
806.0,5811140.818939496,754.3451607584502,8263335.413057344
806.2,5812934.521460986,754.5451607584503,8257932.756520373
806.4,5817294.716113426,754.7451607584502,8253088.783314644
806.6,5819039.173635901,754.9451607584502,8243913.117187135
806.8,5824198.567773376,755.1451607584502,8219337.027469434
807.0,5822529.769213974,755.3451607584502,8198072.004303262
807.2,5827846.491433386,755.5451607584503,8193431.066188094
807.4,5828140.4702126505,755.7451607584502,8190699.085412965
807.6,5832871.9151900355,755.9451607584502,8183858.92511739
807.8,5833342.095155146,756.1451607584502,8149065.391490658
808.0,5837154.086142619,756.3451607584502,8121676.545997167
808.2,5839458.313862632,756.5451607584503,8118776.580788076
808.4,5840380.237110468,756.7451607584502,8121753.36395593
808.6,5842580.672905742,756.9451607584502,8118525.682013479
808.8,5843035.368328938,757.1451607584502,8090059.108611129
809.0,5848398.058892375,757.3451607584502,8058722.985605662
809.2,5849315.017860795,757.5451607584503,8054973.738631509
809.4,5852367.460050318,757.7451607584502,8056867.77959248
809.6,5850924.358357902,757.9451607584502,8051248.588964542
809.8,5854356.100697979,758.1451607584502,8025031.017196254
810.0,5854802.208385251,758.3451607584502,7992451.852237322
810.2,5856709.394330362,758.5451607584503,7987847.607622329
810.4,5856002.683233777,758.7451607584502,7992593.611013515
810.6,5856558.533061449,758.9451607584502,7994584.477303708
810.8,5857783.320354195,759.1451607584502,7966170.798360285
811.0,5856701.7665705485,759.3451607584502,7927905.417717773
811.2,5858153.101076542,759.5451607584503,7923750.783953514
811.4,5855860.327174875,759.7451607584502,7928017.72158978
811.6,5858097.303807785,759.9451607584502,7935772.54064142
811.8,5853729.918726271,760.1451607584502,7902964.741988768
812.0,5856883.374895376,760.3451607584502,7865992.856209878
812.2,5853070.02644124,760.5451607584503,7863642.17084671
812.4,5857059.821647612,760.7451607584502,7873891.825229087
812.6,5852396.158818346,760.9451607584502,7886450.9343905505
812.8,5854172.926510133,761.1451607584502,7846029.201803993
813.0,5852286.004904792,761.3451607584502,7810879.091869778
813.2,5853302.572790882,761.5451607584503,7809053.9844627725
813.4,5853055.801767633,761.7451607584502,7823416.974509408
813.6,5850767.120915,761.9451607584502,7827017.251257893
813.8,5852003.388277049,762.1451607584502,7778394.058350919
814.0,5850000.094057465,762.3451607584502,7753815.407159671
814.2,5852960.287404222,762.5451607584503,7754462.334328317
814.4,5849529.56336809,762.7451607584502,7773947.124057115
814.6,5852502.7265910255,762.9451607584502,7759900.945755506
814.8,5850958.735501721,763.1451607584502,7706536.164010151
815.0,5853968.890744745,763.3451607584502,7686980.519214672
815.2,5851593.418998815,763.5451607584503,7695942.4654877605
815.4,5853652.065269756,763.7451607584502,7722644.728595722
815.6,5854260.68710073,763.9451607584502,7695142.296055963
815.8,5854043.234027226,764.1451607584502,7647607.374106631
816.0,5856560.503521441,764.3451607584502,7638411.291018841
816.2,5854603.757394522,764.5451607584503,7651263.964274748
816.4,5860346.022041811,764.7451607584502,7671323.169745433
816.6,5858921.641314982,764.9451607584502,7622576.779574258
816.8,5860775.319735769,765.1451607584502,7589451.566369129
817.0,5861820.43632426,765.3451607584502,7585129.159246181
817.2,5860895.181608399,765.5451607584503,7618257.724279497
817.4,5864483.941162586,765.7451607584502,7609084.822807615
817.6,5862131.108192512,765.9451607584502,7556650.972890171
817.8,5867296.859955727,766.1451607584502,7535715.059069876
818.0,5867031.690498187,766.3451607584502,7548239.764808553
818.2,5868456.475228111,766.5451607584503,7581745.053028273
818.4,5871180.179412145,766.7451607584502,7537684.29309385
818.6,5868651.270529303,766.9451607584502,7497764.160605924
818.8,5873682.639261766,767.1451607584502,7482458.059262243
819.0,5871731.519316382,767.3451607584502,7514816.744063066
819.2,5875225.081801097,767.5451607584503,7510242.686930976
819.4,5876252.821776272,767.7451607584502,7459624.044722975
819.6,5875244.460059703,767.9451607584502,7431430.588701511
819.8,5878199.496293271,768.1451607584502,7440776.532423346
820.0,5877819.707717319,768.3451607584502,7475522.816002672
820.2,5880997.6122930385,768.5451607584503,7429263.070572679
820.4,5881893.158665997,768.7451607584502,7396330.339386561
820.6,5882433.18618017,768.9451607584502,7381762.9914201135
820.8,5884185.237892441,769.1451607584502,7425221.319254619
821.0,5883841.267718409,769.3451607584502,7405129.084967722
821.2,5886508.474020348,769.5451607584503,7358587.469590819
821.4,5888334.088364052,769.7451607584502,7330887.430322323
821.6,5889386.103875067,769.9451607584502,7358295.662667261
821.8,5890364.81191608,770.1451607584502,7373431.407327602
822.0,5890838.318445796,770.3451607584502,7326102.095355303
822.2,5893306.509134708,770.5451607584503,7299307.39034389
822.4,5892564.7701631505,770.7451607584502,7300071.012297471
822.6,5894607.272252364,770.9451607584502,7341732.701889194
822.8,5894859.481513839,771.1451607584502,7295338.184524073
823.0,5895544.336268187,771.3451607584502,7263247.609414278
823.2,5900789.281968479,771.5451607584503,7241828.579111633
823.4,5900015.350499367,771.7451607584502,7289511.563990182
823.6,5900902.771205481,771.9451607584502,7264027.492507532
823.8,5901381.601066226,772.1451607584502,7229174.857042051
824.0,5901037.003830572,772.3451607584502,7195311.973594067
824.2,5904258.979844884,772.5451607584503,7237140.07085669
824.4,5903596.279742618,772.7451607584502,7233190.43603695
824.6,5904912.856414727,772.9451607584502,7194572.750130135
824.8,5907323.095918693,773.1451607584502,7157070.735772517
825.0,5906376.20987945,773.3451607584502,7183918.914392785
825.2,5908418.682016934,773.5451607584503,7200139.974999088
825.4,5909880.848245505,773.7451607584502,7157001.205798998
825.6,5910519.950863986,773.9451607584502,7118832.760518271
825.8,5913643.35923511,774.1451607584502,7130753.33001386
826.0,5913728.333110472,774.3451607584502,7161730.241534439
826.2,5914402.299027713,774.5451607584503,7124560.983857736
826.4,5916741.569349187,774.7451607584502,7087806.934572243
826.6,5917479.6586217,774.9451607584502,7083291.854304114
826.8,5917915.842577611,775.1451607584502,7124587.620004486
827.0,5920779.739719806,775.3451607584502,7088950.967515101
827.2,5920290.440711725,775.5451607584503,7054963.048614575
827.4,5922089.287936391,775.7451607584502,7040156.211172569
827.6,5924576.229993051,775.9451607584502,7084191.269481763
827.8,5924112.3777011335,776.1451607584502,7047512.070299813
828.0,5926690.1548570935,776.3451607584502,7014500.195470044
828.2,5928808.906388082,776.5451607584503,6991646.520549997
828.4,5928398.36539196,776.7451607584502,7040189.432910953
828.6,5932172.119378121,776.9451607584502,7010164.221226043
828.8,5931899.498192805,777.1451607584502,6979033.158954084
829.0,5932079.339844596,777.3451607584502,6952681.19391807
829.2,5936979.07453114,777.5451607584503,7000781.194625794
829.4,5938234.219740209,777.7451607584502,6973557.678512795
829.6,5938895.296631545,777.9451607584502,6942704.153796251
829.8,5943908.222744125,778.1451607584502,6916405.687391538
830.0,5943029.546312433,778.3451607584502,6962811.873930629
830.2,5947334.168761013,778.5451607584503,6936545.189899427
830.4,5949374.025897384,778.7451607584502,6904220.828658836
830.6,5946334.2215770325,778.9451607584502,6882963.605878712
830.8,5952725.757382718,779.1451607584502,6926214.509836739
831.0,5948528.084817277,779.3451607584502,6901602.233996936
831.2,5946500.338445256,779.5451607584503,6869831.828381877
831.4,5953289.2428954085,779.7451607584502,6852637.385218898
831.6,5950382.653967858,779.9451607584502,6889749.565910251
831.8,5950414.785825826,780.1451607584502,6867510.6649650745
832.0,5955999.831600563,780.3451607584502,6827302.581939692
832.2,5952516.678937245,780.5451607584503,6823850.23204933
832.4,5955957.280313721,780.7451607584502,6850706.931654358
832.6,5959598.171692402,780.9451607584502,6832661.5626053205
832.8,5955610.454713137,781.1451607584502,6785546.133989849
833.0,5959649.058535148,781.3451607584502,6798373.113510354
833.2,5962732.875628486,781.5451607584503,6811931.227398564
833.4,5960675.460793336,781.7451607584502,6797761.867029001
833.6,5963676.739367529,781.9451607584502,6743039.998471567
833.8,5964933.834166126,782.1451607584502,6771654.473543844
834.0,5964928.489476831,782.3451607584502,6772100.963488247
834.2,5967173.569648043,782.5451607584503,6759480.608581218
834.4,5967240.552960257,782.7451607584502,6704867.539460063
834.6,5968428.678644249,782.9451607584502,6743928.253034315
834.8,5970947.674154724,783.1451607584502,6733421.618106707
835.0,5971318.334104102,783.3451607584502,6716581.576231635
835.2,5973103.264901564,783.5451607584503,6674711.2668452505
835.4,5973963.915620839,783.7451607584502,6713660.305872518
835.6,5976702.344666644,783.9451607584502,6699257.148250972
835.8,5978064.099645902,784.1451607584502,6668172.714392425
836.0,5981175.793501124,784.3451607584502,6650991.42830607
836.2,5983900.273286185,784.5451607584503,6675676.370966736
836.4,5985296.594925814,784.7451607584502,6667790.112073772
836.6,5985357.221791633,784.9451607584502,6618377.379415274
836.8,5987841.786378475,785.1451607584502,6632039.905375905
837.0,5989458.269374915,785.3451607584502,6634542.51410238
837.2,5989956.559248315,785.5451607584503,6630487.139304315
837.4,5991869.1413768465,785.7451607584502,6576530.258718173
837.6,5992293.4137220895,785.9451607584502,6606965.672005188
837.8,5993131.245085734,786.1451607584502,6597645.355793196
838.0,5994618.254706393,786.3451607584502,6581187.865484522
838.2,5999983.60511224,786.5451607584503,6547465.974971322
838.4,6000699.736484851,786.7451607584502,6575988.225097182
838.6,6001280.805361413,786.9451607584502,6571688.346189874
838.8,6004187.425948573,787.1451607584502,6530497.641044226
839.0,6005351.919624806,787.3451607584502,6534650.91944912
839.2,6002926.677838002,787.5451607584503,6539417.891040737
839.4,6008371.894909442,787.7451607584502,6539601.056734498
839.6,6009407.196058185,787.9451607584502,6483957.074156591
839.8,6010377.880301094,788.1451607584502,6513102.084551717
840.0,6011597.695403503,788.3451607584502,6504862.199776179
840.2,6013964.518919615,788.5451607584503,6488614.910315766
840.4,6015363.669550759,788.7451607584502,6462950.100736605
840.6,6015160.5128830355,788.9451607584502,6481236.161169106
840.8,6020361.341505465,789.1451607584502,6482918.892342942
841.0,6021156.939598455,789.3451607584502,6436075.7998018
841.2,6021765.175685101,789.5451607584503,6451474.71156452
841.4,6024924.670670029,789.7451607584502,6446331.742703578
841.6,6024506.1411384605,789.9451607584502,6441937.502247628
841.8,6023960.589213012,790.1451607584502,6401323.05084697
842.0,6027870.796749399,790.3451607584502,6423781.903838489
842.2,6029398.516449816,790.5451607584503,6423668.991905409
842.4,6029345.340619398,790.7451607584502,6386557.8935992075
842.6,6029007.649255573,790.9451607584502,6390287.426102279
842.8,6032151.59995823,791.1451607584502,6388393.156657457
843.0,6031627.250418649,791.3451607584502,6390863.797518735
843.2,6032579.223342852,791.5451607584503,6347133.797079167
843.4,6035842.670916938,791.7451607584502,6367580.4717791565
843.6,6036289.4461929295,791.9451607584502,6366211.72951107
843.8,6036106.321619457,792.1451607584502,6334657.920258321
844.0,6042629.364107559,792.3451607584502,6333447.050491003
844.2,6044779.147558367,792.5451607584503,6332553.670706726
844.4,6044556.732015602,792.7451607584502,6335829.467844798
844.6,6048119.631570699,792.9451607584502,6293945.167918128
844.8,6050424.257591961,793.1451607584502,6310065.711135414
845.0,6050080.499754149,793.3451607584502,6309636.841296078
845.2,6055938.550697856,793.5451607584503,6277960.552585084
845.4,6057988.194588623,793.7451607584502,6279414.231930814
845.6,6057880.995625507,793.9451607584502,6278132.829385603
845.8,6060690.7600236265,794.1451607584502,6279874.776325312
846.0,6061657.1842723815,794.3451607584502,6244977.477789431
846.2,6062498.289112163,794.5451607584503,6255872.235800078
846.4,6066684.360425527,794.7451607584502,6258896.456026992
846.6,6067003.011380421,794.9451607584502,6224518.7197134225
846.8,6067386.606602144,795.1451607584502,6232007.044397785
847.0,6072288.233289497,795.3451607584502,6227517.1444578795
847.2,6071122.742871297,795.5451607584503,6221184.906202961
847.4,6071506.958537007,795.7451607584502,6197083.164147718
847.6,6072466.266425801,795.9451607584502,6202284.278072885
847.8,6068655.982211817,796.1451607584502,6208585.049687933
848.0,6069253.924236278,796.3451607584502,6172625.291850395
848.2,6075829.899564161,796.5451607584503,6182940.517936272
848.4,6073922.649030541,796.7451607584502,6179909.209454568
848.6,6074435.269517455,796.9451607584502,6161744.885646549
848.8,6078522.604905175,797.1451607584502,6155638.478176928
849.0,6076040.192991871,797.3451607584502,6151389.615062116
849.2,6077146.304937515,797.5451607584503,6154277.385598229
849.4,6083570.444945932,797.7451607584502,6124609.595447911
849.6,6077654.833701761,797.9451607584502,6130220.300994215
849.8,6081913.339527374,798.1451607584502,6132491.750637568
850.0,6091164.787098926,798.3451607584502,6102824.508920424
850.2,6093244.730753365,798.5451607584503,6108870.332191868
850.4,6092193.675765049,798.7451607584502,6103514.910866135
850.6,6100028.573534568,798.9451607584502,6090364.412426313
850.8,6099927.332333752,799.1451607584502,6079393.010948696
851.0,6096363.414569993,799.3451607584502,6073107.782397117
851.2,6103450.497883272,799.5451607584503,6074686.789614069
851.4,6109768.725735495,799.7451607584502,6047829.96005798
851.6,6106043.711968984,799.9451607584502,6049966.252430505
851.8,6110751.637731594,800.1451607584502,6052131.296081949
852.0,6113611.345408989,800.3451607584502,6023016.193485917
852.2,6110984.738324998,800.5451607584503,6027459.81090004
852.4,6114291.311789874,800.7451607584502,6020634.985928314
852.6,6115699.1004712405,800.9451607584502,6004074.096151033
852.8,6112143.122108926,801.1451607584502,6000146.227030413
853.0,6119327.965403957,801.3451607584502,5990074.7875821
853.2,6121699.849221545,801.5451607584503,5987144.616827323
853.4,6117331.493388857,801.7451607584502,5968805.781040199
853.6,6117738.443987381,801.9451607584502,5961789.848815898
853.8,6127539.949572254,802.1451607584502,5965438.719605821
854.0,6125521.615617931,802.3451607584502,5939950.382309129
854.2,6119045.554103325,802.5451607584503,5940169.716873644
854.4,6132751.117914246,802.7451607584502,5940863.04803414
854.6,6139247.003753832,802.9451607584502,5917481.708453956
854.8,6129084.421999489,803.1451607584502,5920224.4600002095
855.0,6131656.730755894,803.3451607584502,5914363.038747215
855.2,6149101.386326767,803.5451607584503,5900780.38795484
855.4,6146622.173375978,803.7451607584502,5900246.4446450565
855.6,6136787.341870481,803.9451607584502,5891087.643952335
855.8,6150566.411348567,804.1451607584502,5887695.118577194
856.0,6160258.049871851,804.3451607584502,5879074.473395781
856.2,6146166.666644011,804.5451607584503,5869667.983894747
856.4,6145351.782642122,804.7451607584502,5873653.079078121
856.6,6165090.006750414,804.9451607584502,5859134.904946476
856.8,6161734.04736712,805.1451607584502,5853715.727378076
857.0,6147416.518761236,805.3451607584502,5858988.0790945515
857.2,6161929.577218842,805.5451607584503,5840747.828694911
857.4,6173214.6577113485,805.7451607584502,5838359.486179404
857.6,6151486.436732652,805.9451607584502,5841905.699119027
857.8,6146511.379572799,806.1451607584502,5825116.234983386
858.0,6177586.078487106,806.3451607584502,5825643.846834849
858.2,6176219.094834931,806.5451607584503,5825274.0394944
858.4,6151514.048054974,806.7451607584502,5811341.434710879
858.6,6162779.830758266,806.9451607584502,5811487.357360745
858.8,6189920.087634012,807.1451607584502,5807241.981936627
859.0,6168738.164428289,807.3451607584502,5798239.562347295
859.2,6149248.472648217,807.5451607584503,5797101.619739732
859.4,6182781.8464806955,807.7451607584502,5790479.855296366
859.6,6202483.19610488,807.9451607584502,5785044.920156203
859.8,6166090.448471147,808.1451607584502,5781389.711348081
860.0,6159717.958767875,808.3451607584502,5772437.593620493
860.2,6200989.588558368,808.5451607584503,5770466.103487233
860.4,6202826.448180642,808.7451607584502,5764740.564112776
860.6,6157981.098328042,808.9451607584502,5755242.954392402
860.8,6172212.022047773,809.1451607584502,5754277.984483274
861.0,6223186.813560345,809.3451607584502,5746353.356642384
861.2,6209477.915014284,809.5451607584503,5736114.613473801
861.4,6164719.954404472,809.7451607584502,5736008.79666277
861.6,6189580.894462699,809.9451607584502,5726721.248911946
861.8,6242106.546945079,810.1451607584502,5717006.933764451
862.0,6213524.867643038,810.3451607584502,5716009.764901137
862.2,6170851.625996844,810.5451607584503,5705894.213237817
862.4,6201928.0384938875,810.7451607584502,5696140.325107754
862.6,6249178.548848755,810.9451607584502,5694040.126008969
862.8,6218019.5912239915,811.1451607584502,5684335.406797209
863.0,6176208.597686651,811.3451607584502,5673961.271378488
863.2,6212550.356470892,811.5451607584503,5670664.7546566
863.4,6258574.743620313,811.7451607584502,5660393.933500769
863.6,6228816.375929207,811.9451607584502,5649436.77817044
863.8,6187148.349842328,812.1451607584502,5645195.451290076
864.0,6216817.944383678,812.3451607584502,5635496.652175145
864.2,6261974.960828387,812.5451607584503,5625161.657513353
864.4,6240187.706102455,812.7451607584502,5620010.61197202
864.6,6196679.922020983,812.9451607584502,5610700.380755737
864.8,6212900.232258358,813.1451607584502,5600178.895089898
865.0,6255118.185688003,813.3451607584502,5594245.565354347
865.2,6252088.840980761,813.5451607584503,5586043.221905608
865.4,6217626.36496349,813.7451607584502,5576391.6011493625
865.6,6216042.055312263,813.9451607584502,5569113.210391902
865.8,6251021.241121042,814.1451607584502,5561913.079899407
866.0,6266073.42360219,814.3451607584502,5553399.044716628
866.2,6243838.656980923,814.5451607584503,5545521.037565963
866.4,6227084.3300410565,814.7451607584502,5538555.241269366
866.6,6240326.791518698,814.9451607584502,5530818.795420105
866.8,6265048.491434552,815.1451607584502,5522796.005308482
867.0,6270311.5564952735,815.3451607584502,5515162.775438291
867.2,6245875.36224133,815.5451607584503,5510911.779520473
867.4,6235503.626199535,815.7451607584502,5502313.681998514
867.6,6254084.547713141,815.9451607584502,5495050.409584955
867.8,6284042.093931909,816.1451607584502,5491139.55351873
868.0,6278802.922387756,816.3451607584502,5484076.486874252
868.2,6245025.295029393,816.5451607584503,5475963.395406653
868.4,6235553.22137556,816.7451607584502,5473263.182463097
868.6,6272555.99523989,816.9451607584502,5466261.964407393
868.8,6305416.143786291,817.1451607584502,5457192.014739355
869.0,6283522.417733957,817.3451607584502,5454422.788916777
869.2,6238393.321732628,817.5451607584503,5448196.549069051
869.4,6249983.443800051,817.7451607584502,5436993.665814119
869.6,6306114.665390121,817.9451607584502,5432710.239206083
869.8,6320706.57815193,818.1451607584502,5429075.998398943
870.0,6277602.9799400205,818.3451607584502,5416610.215344094
870.2,6244154.594653807,818.5451607584503,5409872.766274779
870.4,6280218.247874531,818.7451607584502,5406368.8016873235
870.6,6333563.66009699,818.9451607584502,5394795.907149667
870.8,6325301.054789414,819.1451607584502,5386645.287895925
871.0,6276077.277645301,819.3451607584502,5385584.912495306
871.2,6262174.881591406,819.5451607584503,5377273.45619891
871.4,6308297.340838145,819.7451607584502,5368964.358103567
871.6,6346341.470452758,819.9451607584502,5366141.283206446
871.8,6325405.703177498,820.1451607584502,5360484.812365308
872.0,6282933.499437071,820.3451607584502,5350828.628560376
872.2,6290002.197879414,820.5451607584503,5345371.965167077
872.4,6328643.56944336,820.7451607584502,5339593.466506822
872.6,6349737.14819511,820.9451607584502,5329441.940444231
872.8,6326791.753381877,821.1451607584502,5320154.120392259
873.0,6306663.141304115,821.3451607584502,5313021.415109181
873.2,6309806.096696315,821.5451607584503,5304319.651792778
873.4,6330097.002313506,821.7451607584502,5293850.83350926
873.6,6335324.334471725,821.9451607584502,5288952.437835266
873.8,6325072.628428828,822.1451607584502,5284332.695973778
874.0,6327617.714289589,822.3451607584502,5275619.970907639
874.2,6336622.018924319,822.5451607584503,5269290.848933072
874.4,6335656.630939538,822.7451607584502,5265364.348541601
874.6,6319573.032399798,822.9451607584502,5257380.419999215
874.8,6328452.50224058,823.1451607584502,5248359.847078636
875.0,6354296.04534853,823.3451607584502,5240657.085595561
875.2,6366253.148760874,823.5451607584503,5231497.664243025
875.4,6348201.624591727,823.7451607584502,5220814.340152036
875.6,6322215.548234684,823.9451607584502,5212893.781545131
875.8,6332327.099388897,824.1451607584502,5204978.628228841
876.0,6369423.549781642,824.3451607584502,5197065.636330604
876.2,6393411.899908103,824.5451607584503,5190978.643937864
876.4,6369597.909599646,824.7451607584502,5185509.286933164
876.6,6331291.260792559,824.9451607584502,5179666.319101569
876.8,6327513.142024028,825.1451607584502,5172889.453735132
877.0,6364419.428387316,825.3451607584502,5165834.248744378
877.2,6404447.581349655,825.5451607584503,5155655.531637801
877.4,6396401.853044828,825.7451607584502,5144783.865840969
877.6,6357297.132810993,825.9451607584502,5136001.3943924885
877.8,6339156.196137912,826.1451607584502,5127311.947990048
878.0,6366518.497940311,826.3451607584502,5119167.817890373
878.2,6404579.287080782,826.5451607584503,5113381.419051409
878.4,6405911.416967218,826.7451607584502,5112692.437870635
878.6,6379426.101471878,826.9451607584502,5106579.026762603
878.8,6357420.578072514,827.1451607584502,5096719.386963515
879.0,6374889.439676394,827.3451607584502,5087660.737544428
879.2,6406642.313190779,827.5451607584503,5081143.407836565
879.4,6418219.5774051435,827.7451607584502,5068990.1815471025
879.6,6402384.543839343,827.9451607584502,5057242.552499423
879.8,6385042.178215163,828.1451607584502,5050175.550433932
880.0,6386287.182458646,828.3451607584502,5045229.608053837
880.2,6411653.858499075,828.5451607584503,5038752.91571381
880.4,6426864.005448312,828.7451607584502,5031570.778749515
880.6,6411246.034405386,828.9451607584502,5024839.904589485
880.8,6386978.566017427,829.1451607584502,5016846.562859231
881.0,6388789.311745059,829.3451607584502,5003475.440888096
881.2,6418807.494907547,829.5451607584503,4991457.193383614
881.4,6444548.4251758,829.7451607584502,4984431.339833392
881.6,6444419.983673952,829.9451607584502,4976355.089708928
881.8,6416416.025395787,830.1451607584502,4968923.099294123
882.0,6396290.275835692,830.3451607584502,4960214.019620352
882.2,6409057.0714495005,830.5451607584503,4954086.72401306
882.4,6444329.520568476,830.7451607584502,4945262.753330324
882.6,6464926.169224852,830.9451607584502,4931162.030831311
882.8,6454960.7091424875,831.1451607584502,4918369.60131315
883.0,6425540.952086247,831.3451607584502,4912989.051431226
883.2,6407833.678943266,831.5451607584503,4906288.005233699
883.4,6421888.604308919,831.7451607584502,4898173.720492108
883.6,6454325.21172093,831.9451607584502,4890895.0076193055
883.8,6474105.222989333,832.1451607584502,4883137.978693528
884.0,6460944.048968412,832.3451607584502,4872940.692821389
884.2,6438985.56692152,832.5451607584503,4858930.90509905
884.4,6427501.578472097,832.7451607584502,4847512.954762871
884.6,6440324.8950724285,832.9451607584502,4842499.204225598
884.8,6472437.748530058,833.1451607584502,4837432.652990999
885.0,6495891.069806314,833.3451607584502,4828926.487809177
885.2,6487537.078291773,833.5451607584503,4817553.021109916
885.4,6459671.810936321,833.7451607584502,4808574.688896968
885.6,6449433.726735875,833.9451607584502,4799216.8745452985
885.8,6459689.223552193,834.1451607584502,4788663.9674828015
886.0,6482113.192754687,834.3451607584502,4780825.755051646
886.2,6505693.429734642,834.5451607584503,4777719.774133392
886.4,6504476.155150386,834.7451607584502,4770627.078203906
886.6,6483110.179401899,834.9451607584502,4758813.934200325
886.8,6461798.767794882,835.1451607584502,4743156.733811772
887.0,6459835.877257232,835.3451607584502,4729507.855551236
887.2,6482376.936458306,835.5451607584503,4724389.638828684
887.4,6506875.018244028,835.7451607584502,4717658.620977097
887.6,6514360.356299377,835.9451607584502,4708205.240678436
887.8,6501032.113186469,836.1451607584502,4697973.280807971
888.0,6476694.807334339,836.3451607584502,4684449.333048513
888.2,6463931.732055095,836.5451607584503,4671769.034339837
888.4,6479090.808421739,836.7451607584502,4660499.950213935
888.6,6516153.943245396,836.9451607584502,4651400.206878308
888.8,6541329.7218494285,837.1451607584502,4646842.821800732
889.0,6547234.833341109,837.3451607584502,4638663.218137613
889.2,6531714.341461957,837.5451607584503,4625444.836871862
889.4,6513437.88147377,837.7451607584502,4609727.734514626
889.6,6498199.14701801,837.9451607584502,4596759.12197106
889.8,6513368.540855299,838.1451607584502,4591527.625671974
890.0,6538982.920065505,838.3451607584502,4586161.802190538
890.2,6556531.536805109,838.5451607584503,4571932.206449957
890.4,6559200.943147169,838.7451607584502,4557098.799294988
890.6,6544657.319773491,838.9451607584502,4541605.537445769
890.8,6521056.111863538,839.1451607584502,4534652.318310729
891.0,6512390.386626704,839.3451607584502,4529499.21609772
891.2,6522498.374113496,839.5451607584503,4520373.992672982
891.4,6548490.310571529,839.7451607584502,4506315.09432753
891.6,6568285.770666627,839.9451607584502,4491557.856938534
891.8,6577622.7854007045,840.1451607584502,4481759.664263694
892.0,6571114.009843801,840.3451607584502,4475631.867479661
892.2,6553721.977056468,840.5451607584503,4467535.860374334
892.4,6538990.938205147,840.7451607584502,4457487.736254735
892.6,6543004.20897742,840.9451607584502,4441156.072371134
892.8,6557325.308214152,841.1451607584502,4426627.729274725
893.0,6575829.59575439,841.3451607584502,4416099.391139754
893.2,6586991.907688857,841.5451607584503,4408307.906361823
893.4,6588555.2084248895,841.7451607584502,4402064.449845288
893.6,6579550.325444051,841.9451607584502,4388428.0913891215
893.8,6559772.929577543,842.1451607584502,4371563.744641514
894.0,6551654.694987494,842.3451607584502,4358869.392006839
894.2,6553727.47295334,842.5451607584503,4350305.768780531
894.4,6571650.40414992,842.7451607584502,4344069.878777502
894.6,6590432.134766302,842.9451607584502,4330333.371497548
894.8,6605060.526324762,843.1451607584502,4314205.356210544
895.0,6617310.443548515,843.3451607584502,4302924.12696062
895.2,6609301.833453476,843.5451607584503,4293537.468435693
895.4,6598356.659637072,843.7451607584502,4284542.977755047
895.6,6586935.541126673,843.9451607584502,4270368.240538504
895.8,6585549.0011939965,844.1451607584502,4253703.126473516
896.0,6601654.353715228,844.3451607584502,4241834.629434608
896.2,6619177.392141591,844.5451607584503,4233721.62731323
896.4,6636568.1436603945,844.7451607584502,4228282.015846326
896.6,6646347.696208566,844.9451607584502,4211143.810007679
896.8,6651093.579863278,845.1451607584502,4192405.174117086
897.0,6642467.339634821,845.3451607584502,4180390.7490477725
897.2,6626054.477737755,845.5451607584503,4170276.1116780667
897.4,6612166.677637014,845.7451607584502,4162028.272059698
897.6,6608155.013431719,845.9451607584502,4146809.365203006
897.8,6622698.1441099625,846.1451607584502,4131170.8547415035
898.0,6634216.846479352,846.3451607584502,4120132.7955888603
898.2,6646704.393555623,846.5451607584503,4111091.8890237072
898.4,6657473.429978535,846.7451607584502,4098059.949765312
898.6,6655185.611080444,846.9451607584502,4078396.102590504
898.8,6654249.225189833,847.1451607584502,4064938.942090555
899.0,6648734.406493294,847.3451607584502,4059436.8244220493
899.2,6638673.425550896,847.5451607584503,4047826.6569517483
899.4,6637542.217308822,847.7451607584502,4030589.85735092
899.6,6642077.83892102,847.9451607584502,4011147.6815931746
899.8,6653403.113423916,848.1451607584502,4002893.3053809525
900.0,6672457.591074185,848.3451607584502,3997796.0068926653
900.2,6678609.2403650135,848.5451607584503,3982610.4026965825
900.4,6684630.512434806,848.7451607584502,3962774.6021806826
900.6,6686438.435016269,848.9451607584502,3949728.8089089426
900.8,6684101.022612901,849.1451607584502,3945575.0453993846
901.0,6683753.818210385,849.3451607584502,3937065.861104885
901.2,6677339.766519743,849.5451607584503,3916266.561786059
901.4,6676739.039575597,849.7451607584502,3899850.8244648324
901.6,6674505.986822088,849.9451607584502,3889819.7713542036
901.8,6680492.365206017,850.1451607584502,3880701.347685611
902.0,6694412.313564366,850.3451607584502,3862975.8140660077
902.2,6708974.614309663,850.5451607584503,3843299.656780533
902.4,6715303.421836278,850.7451607584502,3835221.339489816
902.6,6719897.498834834,850.9451607584502,3826380.223555193
902.8,6717308.937899299,851.1451607584502,3809324.9961517663
903.0,6715576.373585726,851.3451607584502,3788000.4050511518
903.2,6705663.718219387,851.5451607584503,3777059.3986930824
903.4,6708167.634814229,851.7451607584502,3771171.9190110844
903.6,6709413.311683625,851.9451607584502,3754011.4878832153
903.8,6715096.85040857,852.1451607584502,3735787.9760196586
904.0,6715985.995722646,852.3451607584502,3721492.326198345
904.2,6725500.552780406,852.5451607584503,3715114.4319697036
904.4,6731506.6366096735,852.7451607584502,3702058.1537606916
904.6,6742100.454095798,852.9451607584502,3680226.331426988
904.8,6746390.0719289435,853.1451607584502,3668681.3933850387
905.0,6742842.732830302,853.3451607584502,3659396.8991772677
905.2,6748603.244812222,853.5451607584503,3647743.4975715824
905.4,6750959.079258222,853.7451607584502,3626030.538746949
905.6,6751481.494491401,853.9451607584502,3613200.803816864
905.8,6747625.560573172,854.1451607584502,3605317.4137987513
906.0,6751676.252330932,854.3451607584502,3588857.437984163
906.2,6752293.019160607,854.5451607584503,3570754.420329893
906.4,6753896.844052762,854.7451607584502,3556565.7047495726
906.6,6756295.065166243,854.9451607584502,3550880.37621444
906.8,6762075.1233612085,855.1451607584502,3531953.4951640097
907.0,6772375.536442429,855.3451607584502,3510971.974757083
907.2,6779612.560696519,855.5451607584503,3499506.3070654892
907.4,6779678.514826918,855.7451607584502,3485685.912696274
907.6,6791229.042378352,855.9451607584502,3469841.838126318
907.8,6789732.981947973,856.1451607584502,3450383.1994349
908.0,6791510.617698526,856.3451607584502,3442061.2872895277
908.2,6795782.9520663675,856.5451607584503,3429409.80802428
908.4,6796944.906796627,856.7451607584502,3407744.2364538657
908.6,6787759.436661379,856.9451607584502,3392525.222889495
908.8,6793991.213105946,857.1451607584502,3382460.9039551583
909.0,6796352.639459896,857.3451607584502,3370760.8893210054
909.2,6798341.2598215975,857.5451607584503,3349338.283889764
909.4,6806436.054641479,857.7451607584502,3334920.509577294
909.6,6812215.243031187,857.9451607584502,3327945.3922584364
909.8,6812433.574715028,858.1451607584502,3308708.2510879603
910.0,6811303.837806953,858.3451607584502,3290785.568591091
910.2,6816316.609885169,858.5451607584503,3278375.1840696377
910.4,6819197.4533799,858.7451607584502,3269498.269832886
910.6,6835722.739246132,858.9451607584502,3248190.446872688
910.8,6841822.13718927,859.1451607584502,3231954.285710939
911.0,6844343.807262768,859.3451607584502,3222231.061766687
911.2,6844713.605721756,859.5451607584503,3205904.427438046
911.4,6840281.355298038,859.7451607584502,3189737.839841631
911.6,6841398.505085702,859.9451607584502,3175367.9287034213
911.8,6843499.439375235,860.1451607584502,3167843.2039584504
912.0,6842418.887559526,860.3451607584502,3144960.2063425514
912.2,6845270.281332271,860.5451607584503,3126392.7461201423
912.4,6853951.163075064,860.7451607584502,3117498.5147315743
912.6,6862222.277872183,860.9451607584502,3101058.31767552
912.8,6861010.139993549,861.1451607584502,3085257.934832559
913.0,6864452.079304235,861.3451607584502,3071197.336155097
913.2,6868084.746886008,861.5451607584503,3062732.751124855
913.4,6874978.283625196,861.7451607584502,3042440.406553645
913.6,6871705.412059277,861.9451607584502,3024609.8350732704
913.8,6873829.479294095,862.1451607584502,3015466.160558873
914.0,6881145.2439574525,862.3451607584502,2999368.00809874
914.2,6887731.877881161,862.5451607584503,2982912.466137274
914.4,6888261.452361556,862.7451607584502,2966439.4464195035
914.6,6893066.825276542,862.9451607584502,2955426.778424055
914.8,6896433.730747946,863.1451607584502,2933145.194037983
915.0,6900426.75628693,863.3451607584502,2918469.467408409
915.2,6902740.019290751,863.5451607584503,2908472.2848438323
915.4,6913456.860261248,863.7451607584502,2888716.022751941
915.6,6915937.694537529,863.9451607584502,2874034.9914370403
915.8,6916572.630646554,864.1451607584502,2862354.58034784
916.0,6914486.556013058,864.3451607584502,2848947.1336568487
916.2,6913647.661008999,864.5451607584503,2827748.3661646056
916.4,6920706.26360886,864.7451607584502,2817331.9521473506
916.6,6918356.794573532,864.9451607584502,2803243.7871751883
916.8,6926789.935239287,865.1451607584502,2782783.585193968
917.0,6930496.127901739,865.3451607584502,2772293.9592290316
917.2,6934750.296045728,865.5451607584503,2759024.3987565003
917.4,6943243.322651691,865.7451607584502,2743164.7029986144
917.6,6950490.65642397,865.9451607584502,2726430.216867185
917.8,6940409.461682846,866.1451607584502,2718104.8541145828
918.0,6943844.493192812,866.3451607584502,2695911.8428436373
918.2,6944923.884652015,866.5451607584503,2678026.981675523
918.4,6956529.6049187,866.7451607584502,2666642.857889923
918.6,6958848.9209594745,866.9451607584502,2647798.0528910165
918.8,6967728.318941493,867.1451607584502,2632960.5966998786
919.0,6969018.35962262,867.3451607584502,2622081.5391566944
919.2,6974316.57257651,867.5451607584503,2608665.9864033107
919.4,6982388.7378169,867.7451607584502,2586637.35269085
919.6,6974191.478368771,867.9451607584502,2578646.5742410305
919.8,6976443.118045101,868.1451607584502,2562934.3832097854
920.0,6976038.575073637,868.3451607584502,2543029.313903677
920.2,6981751.793354031,868.5451607584503,2532970.650104416
920.4,6983032.105210005,868.7451607584502,2517317.909146806
920.6,6993520.783189177,868.9451607584502,2501202.2855452253
920.8,6998378.080546452,869.1451607584502,2488876.6047889814
921.0,7005914.536381471,869.3451607584502,2480455.1233349284
921.2,7012195.956218039,869.5451607584503,2458125.3983084033
921.4,7006872.826686475,869.7451607584502,2448586.968594142
921.6,7009382.314739992,869.9451607584502,2434649.7501944075
921.8,7016470.933038162,870.1451607584502,2414888.636345004
922.0,7023370.041291149,870.3451607584502,2404095.981714453
922.2,7026000.34108635,870.5451607584503,2388967.001591691
922.4,7022559.629423729,870.7451607584502,2374252.316576722
922.6,7024333.168877222,870.9451607584502,2361641.711444669
922.8,7032771.206028812,871.1451607584502,2346990.310269894
923.0,7038669.512860181,871.3451607584502,2324379.6883908357
923.2,7037244.28853524,871.5451607584503,2312539.905116564
923.4,7039466.477793675,871.7451607584502,2297736.262393879
923.6,7037647.818915513,871.9451607584502,2279339.5279649673
923.8,7041559.91853487,872.1451607584502,2266764.1927457135
924.0,7054525.094298139,872.3451607584502,2249732.3894687803
924.2,7058261.46784604,872.5451607584503,2235016.8389558583
924.4,7056325.991728599,872.7451607584502,2224879.7006756123
924.6,7057855.343694504,872.9451607584502,2213025.285672197
924.8,7065053.770855342,873.1451607584502,2191864.7236606223
925.0,7070739.969599474,873.3451607584502,2184642.5204931144
925.2,7072016.32092069,873.5451607584503,2167429.7684096796
925.4,7076638.613284918,873.7451607584502,2152866.2452767156
925.6,7075979.785159518,873.9451607584502,2142120.1440359927
925.8,7080443.748306978,874.1451607584502,2120390.024001405
926.0,7084502.042929504,874.3451607584502,2108723.5870707026
926.2,7086979.326497895,874.5451607584503,2097887.357615482
926.4,7090362.427956887,874.7451607584502,2083439.8920418252
926.6,7099472.301500619,874.9451607584502,2067366.888190221
926.8,7099342.555939548,875.1451607584502,2059007.6785457977
927.0,7096072.150222299,875.3451607584502,2037593.0243889566
927.2,7099920.825308035,875.5451607584503,2030328.9335321684
927.4,7099463.527289105,875.7451607584502,2015004.5832464157
927.6,7111540.120393801,875.9451607584502,1998606.8073095046
927.8,7113048.087111093,876.1451607584502,1988631.9772715122
928.0,7119606.840203117,876.3451607584502,1972297.1166909365
928.2,7124892.3656955315,876.5451607584503,1959329.4637696394
928.4,7111229.606472522,876.7451607584502,1947090.0700928485
928.6,7105935.427355588,876.9451607584502,1928894.8922727993
928.8,7115721.9615875725,877.1451607584502,1914620.149605394
929.0,7127383.682258845,877.3451607584502,1907323.877977959
929.2,7137024.719593165,877.5451607584503,1888159.4891521535
929.4,7138498.407071689,877.7451607584502,1880602.5022411
929.6,7137982.9073928,877.9451607584502,1866878.6054376734
929.8,7131904.678247641,878.1451607584502,1852427.602256988
930.0,7127908.683255108,878.3451607584502,1842267.458947677
930.2,7126712.315847789,878.5451607584503,1821140.8860984677
930.4,7134527.888657866,878.7451607584502,1810116.88489908
930.6,7132475.097179332,878.9451607584502,1798202.0484346203
930.8,7144250.253876042,879.1451607584502,1782356.0674739142
931.0,7151490.865099779,879.3451607584502,1768844.773892777
931.2,7157645.239169335,879.5451607584503,1759486.809216319
931.4,7158111.45057382,879.7451607584502,1743613.0538879996
931.6,7143545.761582731,879.9451607584502,1735816.1417185718
931.8,7133125.513811384,880.1451607584502,1719913.0388862432
932.0,7130448.786321684,880.3451607584502,1709390.277071826
932.2,7128058.916249345,880.5451607584503,1698080.4421169357
932.4,7131345.754278663,880.7451607584502,1683553.9319881732
932.6,7144500.909426506,880.9451607584502,1672622.166468872
932.8,7149474.306464724,881.1451607584502,1656049.8732129112
933.0,7157914.222075363,881.3451607584502,1642812.425542161
933.2,7164348.760803907,881.5451607584503,1629074.9469320418
933.4,7167333.022270692,881.7451607584502,1616818.4930028107
933.6,7152878.944205786,881.9451607584502,1604200.6421955086
933.8,7152006.4785325965,882.1451607584502,1596551.190589495
934.0,7141597.565841944,882.3451607584502,1580606.7551652105
934.2,7132333.10306754,882.5451607584503,1569852.637831698
934.4,7122914.227404232,882.7451607584502,1555454.1442024505
934.6,7111525.448712532,882.9451607584502,1546912.2448392976
934.8,7116227.682352066,883.1451607584502,1535354.3984405114
935.0,7118802.529561903,883.3451607584502,1522436.0635021913
935.2,7117338.834766799,883.5451607584503,1512497.3799594992
935.4,7122072.114221855,883.7451607584502,1499786.5269721756
935.6,7129356.276752961,883.9451607584502,1487374.319421112
935.8,7133356.576931037,884.1451607584502,1471565.858574402
936.0,7127262.307472588,884.3451607584502,1461187.1919813121
936.2,7125135.62324678,884.5451607584503,1448111.750710472
936.4,7125295.969561552,884.7451607584502,1438433.1205939802
936.6,7118686.366048501,884.9451607584502,1424687.10772545
936.8,7108305.177897236,885.1451607584502,1417584.9039439892
937.0,7092675.528479739,885.3451607584502,1404185.5217235521
937.2,7078639.544683469,885.5451607584503,1396260.6398828297
937.4,7074109.991388582,885.7451607584502,1380657.3765444031
937.6,7057761.255583814,885.9451607584502,1368725.8516499868
937.8,7044014.790940932,886.1451607584502,1358377.27678058
938.0,7030947.628508754,886.3451607584502,1347577.785139214
938.2,7018336.120958973,886.5451607584503,1336630.6600446734
938.4,7005372.817621741,886.7451607584502,1326629.2624243381
938.6,7000054.267379755,886.9451607584502,1316351.995023638
938.8,6982481.638759523,887.1451607584502,1306146.281456042
939.0,6976536.826746894,887.3451607584502,1290842.347001547
939.2,6966003.043813385,887.5451607584503,1279134.5556030232
939.4,6952671.851945641,887.7451607584502,1270148.0314426003
939.6,6948264.180273298,887.9451607584502,1257853.9356463144
939.8,6936648.709219583,888.1451607584502,1250315.560737725
940.0,6924201.230746974,888.3451607584502,1235753.1481311163
940.2,6911565.786734133,888.5451607584503,1228933.1839979603
940.4,6899468.288740253,888.7451607584502,1216706.201499657
940.6,6885709.887077349,888.9451607584502,1208593.2995548258
940.8,6868665.841661307,889.1451607584502,1197888.668333706
941.0,6855816.900172699,889.3451607584502,1189999.9407167332
941.2,6841109.617275344,889.5451607584503,1175445.2300260672
941.4,6820977.941734642,889.7451607584502,1165990.068643026
941.6,6797501.913000857,889.9451607584502,1156479.7079704935
941.8,6782370.987365799,890.1451607584502,1144570.291172718
942.0,6761157.856432635,890.3451607584502,1134188.5835590065
942.2,6743144.429057956,890.5451607584503,1126377.2445360515
942.4,6718365.240504006,890.7451607584502,1115627.5370722369
942.6,6696670.512961778,890.9451607584502,1107367.0355181203
942.8,6676669.738934012,891.1451607584502,1095627.503922144
943.0,6650649.224614388,891.3451607584502,1087194.226088657
943.2,6630778.352807738,891.5451607584503,1079504.920156818
943.4,6606650.137403581,891.7451607584502,1069027.5873682457
943.6,6585014.429374223,891.9451607584502,1061176.6981714878
943.8,6553477.848137916,892.1451607584502,1049035.7028697208
944.0,6525582.954330724,892.3451607584502,1041720.1421289331
944.2,6492616.571406112,892.5451607584503,1026532.0818510043
944.4,6461881.144228636,892.7451607584502,1020923.6557318497
944.6,6435262.888013676,892.9451607584502,1007407.9216038041
944.8,6414145.796631333,893.1451607584502,1000247.8999715396
945.0,6387457.4864679305,893.3451607584502,990413.495856089
945.2,6355080.758181026,893.5451607584503,981323.4300570764
945.4,6328313.900751547,893.7451607584502,973283.5908400107
945.6,6302368.879345778,893.9451607584502,965228.0415888382
945.8,6271957.55110945,894.1451607584502,956067.2472094729
946.0,6240325.1697636405,894.3451607584502,948856.8953778897
946.2,6207118.461218871,894.5451607584503,940634.1647626184
946.4,6168822.144319062,894.7451607584502,933218.434212515
946.6,6129160.805695337,894.9451607584502,924600.8578718508
946.8,6084512.473324975,895.1451607584502,918267.9535616778
947.0,6033497.955479904,895.3451607584502,909009.3105638507
947.2,5989932.375108688,895.5451607584503,902940.6369717765
947.4,5970767.051547649,895.7451607584502,894194.6357541741
947.6,5938717.316624778,895.9451607584502,887534.1896601152
947.8,5903180.610388039,896.1451607584502,869117.7916424295
948.0,5865354.92359059,896.3451607584502,859419.6141148026
948.2,5820132.935535221,896.5451607584503,851147.7376150623
948.4,5769713.150611799,896.7451607584502,842522.6313259286
948.6,5718017.080535647,896.9451607584502,834884.4593427621
948.8,5664221.47335133,897.1451607584502,826522.5560739549
949.0,5612475.934666754,897.3451607584502,820748.281821079
949.2,5564814.457402342,897.5451607584503,811222.3652649072
949.4,5516139.820125144,897.7451607584502,805624.6271319892
949.6,5465607.23462252,897.9451607584502,796960.9163773996
949.8,5416503.051239746,898.1451607584502,791299.4287409295
950.0,5364584.472745075,898.3451607584502,782088.5469062397
950.2,5356736.706568587,898.5451607584503,777064.4537518198
950.4,5314903.274661173,898.7451607584502,768422.5477795957
950.6,5260089.764229231,898.9451607584502,762357.3541797454
950.8,5201693.412419073,899.1451607584502,754392.557837683
951.0,5145958.112084082,899.3451607584502,748468.5488502686
951.2,5091829.196486444,899.5451607584503,740574.0280879647
951.4,5036065.378681629,899.7451607584502,734192.517293181
951.6,4980729.84342102,899.9451607584502,727333.1012058345
951.8,4926708.887473791,900.1451607584502,720439.5058884333
952.0,4869283.777126434,900.3451607584502,713355.7228563334
952.2,4811289.146472992,900.5451607584503,704890.0202743763
952.4,4753678.026914528,900.7451607584502,697556.6523533275
952.6,4693350.7021065205,900.9451607584502,689847.8691049542
952.8,4633116.93188945,901.1451607584502,683664.8019991664
953.0,4601525.602383618,901.3451607584502,676074.0327271799
953.2,4545393.058583332,901.5451607584503,669876.799006472
953.4,4490012.760636297,901.7451607584502,662717.335923041
953.6,4434695.674410959,901.9451607584502,656063.6140922703
953.8,4376120.001601736,902.1451607584502,648997.0683165072
954.0,4318931.845497439,902.3451607584502,642768.8709346892
954.2,4258807.0278106555,902.5451607584503,637265.970158301
954.4,4197466.897658543,902.7451607584502,629112.1714438085
954.6,4134334.14317204,902.9451607584502,624366.8572684841
954.8,4074401.879617368,903.1451607584502,617564.8283149424
955.0,4012818.5243216422,903.3451607584502,610807.7806257978
955.2,3950282.775966166,903.5451607584503,604594.0571146497
955.4,3888722.8528629057,903.7451607584502,599691.9987853519
955.6,3828003.3631358403,903.9451607584502,590922.7671578843
955.8,3770039.7977957283,904.1451607584502,586801.2936725853
956.0,3714786.784626165,904.3451607584502,580268.67649883
956.2,3657964.466379164,904.5451607584503,573777.4508793316
956.4,3605723.058744728,904.7451607584502,567210.2737820097
956.6,3546561.180596683,904.9451607584502,563169.8432103301
956.8,3485962.9679743634,905.1451607584502,556426.2196158401
957.0,3432936.881016207,905.3451607584502,550478.6149255544
957.2,3374761.087402516,905.5451607584503,544429.4000350724
957.4,3314860.1111279726,905.7451607584502,539787.9411635749
957.6,3257245.9852762534,905.9451607584502,533117.9795108312
957.8,3199101.00225083,906.1451607584502,527833.1663503784
958.0,3139127.9109501117,906.3451607584502,521694.7761636158
958.2,3082234.047735887,906.5451607584503,517635.28356723895
958.4,3020501.992813449,906.7451607584502,510665.342744461
958.6,2962444.74763205,906.9451607584502,505558.336013875
958.8,2906041.6825485188,907.1451607584502,499530.85775255086
959.0,2848535.5485218605,907.3451607584502,495628.9887449511
959.2,2791574.6042091437,907.5451607584503,489994.80590911576
959.4,2733684.1752899433,907.7451607584502,485580.3932856077
959.6,2678448.524192067,907.9451607584502,477826.3175398143
959.8,2623008.0282611786,908.1451607584502,474220.72407951177
960.0,2568872.2079772763,908.3451607584502,468990.72277911095
960.2,2512671.815226112,908.5451607584503,465653.845785682
960.4,2458924.9068137812,908.7451607584502,459503.39963995456
960.6,2407487.980433808,908.9451607584502,453439.83355777507
960.8,2353371.5899421694,909.1451607584502,448535.2874268716
961.0,2303432.642326103,909.3451607584502,445175.677110671
961.2,2253953.6228959695,909.5451607584503,440318.8567276811
961.4,2202806.3917230526,909.7451607584502,436258.05955452705
961.6,2154470.8951559463,909.9451607584502,431085.7725220137
961.8,2105736.2313377545,910.1451607584502,425292.80577468965
962.0,2051396.2878300312,910.3451607584502,420683.47256247053
962.2,2006927.2718446804,910.5451607584503,417180.72721287876
962.4,1960244.373155635,910.7451607584502,411909.0594611026
962.6,1915730.4338990266,910.9451607584502,407851.5246091667
962.8,1864408.3927089856,911.1451607584502,403763.06130962557
963.0,1820654.5110884332,911.3451607584502,397847.4716307657
963.2,1776086.8485173255,911.5451607584503,393301.53296331695
963.4,1726872.2900041558,911.7451607584502,389022.7964736795
963.6,1684285.578504317,911.9451607584502,385415.9254908626
963.8,1641979.729908102,912.1451607584502,381827.00815399014
964.0,1596967.96690781,912.3451607584502,378168.633125332
964.2,1555975.5363106197,912.5451607584503,373727.34839430073
964.4,1516861.3527531002,912.7451607584502,368008.4336873777
964.6,1471858.8936861423,912.9451607584502,364116.93485111784
964.8,1433390.653299644,913.1451607584502,360473.00029436394
965.0,1389310.9193960908,913.3451607584502,357004.1547489581
965.2,1353377.1217473887,913.5451607584503,353485.536858112
965.4,1316321.1170568701,913.7451607584502,349783.3101973697
965.6,1277635.0747975316,913.9451607584502,345319.37105050415
965.8,1242600.5513988317,914.1451607584502,340653.97596692777
966.0,1204550.5328285897,914.3451607584502,337252.0266076248
966.2,1170494.2107861422,914.5451607584503,334240.7485665055
966.4,1133316.363109545,914.7451607584502,328738.19764157385
966.6,1101512.4103056695,914.9451607584502,325968.7309329274
966.8,1065775.0471519043,915.1451607584502,322010.2168388089
967.0,1036361.5583284409,915.3451607584502,319345.9178596024
967.2,1001851.5122950337,915.5451607584503,314803.8487321994
967.4,972704.913895431,915.7451607584502,312264.6718795681
967.6,938585.9572947911,915.9451607584502,308479.2688333245
967.8,910168.4275839588,916.1451607584502,303914.9389393142
968.0,878722.4108564253,916.3451607584502,300656.88493507187
968.2,852078.2784475458,916.5451607584503,297951.15512895596
968.4,822201.1853902745,916.7451607584502,294895.3422293076
968.6,798582.9309287256,916.9451607584502,291119.0224491512
968.8,770009.4203924446,917.1451607584502,288531.0361110628
969.0,746484.4404959625,917.3451607584502,283559.8502136147
969.2,718794.2570001994,917.5451607584503,281345.66102059954
969.4,697424.509770428,917.7451607584502,276847.8647717108
969.6,671709.590919787,917.9451607584502,274918.5277644274
969.8,652045.7652924634,918.1451607584502,271852.5005880973
970.0,627758.6422136954,918.3451607584502,269857.6143645095
970.2,605788.3870132318,918.5451607584503,266104.40798590065
970.4,584816.4805331897,918.7451607584502,262461.25133964367
970.6,563490.5277426234,918.9451607584502,258458.80849976727
970.8,544023.9950921922,919.1451607584502,255847.72331586643
971.0,524539.2524320992,919.3451607584502,252792.52116585762
971.2,504601.380736927,919.5451607584503,250024.59186355048
971.4,488647.16882269655,919.7451607584502,248006.61919581285
971.6,469502.4638551866,919.9451607584502,245261.02410680562
971.8,453802.46659153234,920.1451607584502,243250.1516127608
972.0,435881.6986751832,920.3451607584502,237725.97865980712
972.2,420479.01359723654,920.5451607584503,234972.25901707856
972.4,403980.2301146109,920.7451607584502,232662.1257482072
972.6,387011.3834330519,920.9451607584502,229859.73504374654
972.8,374584.4333579731,921.1451607584502,227719.93153026068
973.0,358496.52522905526,921.3451607584502,225089.45845901518
973.2,345704.75610115123,921.5451607584503,223460.669550392
973.4,331669.0919676427,921.7451607584502,220953.09665753145
973.6,317057.82986281434,921.9451607584502,219100.3811191368
973.8,305574.1998757456,922.1451607584502,214781.01383113442
974.0,293229.76532218,922.3451607584502,211666.7166058661
974.2,282671.22621368745,922.5451607584503,209202.8128295735
974.4,271246.4134794404,922.7451607584502,206869.6126652292
974.6,259768.10362059774,922.9451607584502,204884.5637388267
974.8,249911.2088247288,923.1451607584502,202465.1493326028
975.0,239919.25217431987,923.3451607584502,200842.5101867475
975.2,229302.8163514668,923.5451607584503,198502.76555901943
975.4,219744.51516591167,923.7451607584502,196533.88235566905
975.6,211490.24247095815,923.9451607584502,193381.08029588492
975.8,202122.82507967384,924.1451607584502,190794.6065919919
976.0,193162.5368098478,924.3451607584502,187634.85741312755
976.2,185624.54887515862,924.5451607584503,185547.98459441066
976.4,177062.61920212707,924.7451607584502,183870.17030603837
976.6,169583.3054781566,924.9451607584502,181175.07932541348
976.8,163041.2756953121,925.1451607584502,179577.2081832634
977.0,155529.24990496188,925.3451607584502,177417.7748398699
977.2,149751.12975988744,925.5451607584503,175432.73751553154
977.4,142778.0422604767,925.7451607584502,173329.30099938659
977.6,135991.64128125922,925.9451607584502,170979.03872631307
977.8,131206.74788353185,926.1451607584502,169555.25759873693
978.0,125073.30999023782,926.3451607584502,167139.5011218804
978.2,118987.24276259891,926.5451607584503,165615.45818638237
978.4,114888.91574678404,926.7451607584502,162774.5146796224
978.6,109441.75681070526,926.9451607584502,161398.00252968978
978.8,104117.0683006657,927.1451607584502,160020.9143227803
979.0,100231.81560678135,927.3451607584502,156822.24210298547
979.2,95556.83969861493,927.5451607584503,155270.95155286987
979.4,91083.08521037248,927.7451607584502,153534.5511579829
979.6,87809.83117879153,927.9451607584502,152136.76991539303
979.8,83534.12456671722,928.1451607584502,149637.43562182502
980.0,79206.74394952932,928.3451607584502,147766.74174543782
980.2,76281.0119339132,928.5451607584503,146222.43733354227
980.4,72772.20925323255,928.7451607584502,144650.86020634792
980.6,69260.5448767518,928.9451607584502,142406.12676496868
980.8,66086.12066218925,929.1451607584502,140976.1187828458
981.0,63344.60742531638,929.3451607584502,139576.20075190213
981.2,60481.18798130238,929.5451607584503,137715.16807917852
981.4,57968.202637973285,929.7451607584502,135780.16943273696
981.6,55511.68093784586,929.9451607584502,134467.95485408534
981.8,53054.56545476771,930.1451607584502,132648.52323456196
982.0,50409.534930267604,930.3451607584502,131186.5491528967
982.2,48197.49612272256,930.5451607584503,129849.53425628188
982.4,46240.736448007076,930.7451607584502,127923.42948317424
982.6,44092.699622172055,930.9451607584502,126002.95945159168
982.8,42024.741827092854,931.1451607584502,124733.27835602843
983.0,39937.13564716436,931.3451607584502,123326.21517086972
983.2,38398.69903804206,931.5451607584503,121927.32460667174
983.4,36888.37054402055,931.7451607584502,120236.64226713667
983.6,35242.457356697996,931.9451607584502,118398.0258888025
983.8,33791.04563870715,932.1451607584502,117329.4807069788
984.0,32219.69575808695,932.3451607584502,115942.91832065405
984.2,30912.46586747702,932.5451607584503,114800.43562216361
984.4,29564.258801902877,932.7451607584502,113547.76158265035
984.6,28235.005359686074,932.9451607584502,111432.89943140019
984.8,27156.870547035174,933.1451607584502,110136.90230145515
985.0,25828.117129942384,933.3451607584502,109101.9267716751
985.2,24688.933782676595,933.5451607584503,107806.45108470322
985.4,23754.098683147186,933.7451607584502,106633.18287942823
985.6,22864.948683338585,933.9451607584502,105392.08877659962
985.8,21892.90946214994,934.1451607584502,103292.7807833978
986.0,21135.704380251773,934.3451607584502,102219.97489580227
986.2,20267.19220823577,934.5451607584503,101097.69067811478
986.4,19449.33719260125,934.7451607584502,99997.25460336596
986.6,18660.946521967973,934.9451607584502,98918.46053907253
986.8,17925.748348293917,935.1451607584502,97232.89775410008
987.0,17083.6176352737,935.3451607584502,96430.96357638638
987.2,16436.82550141211,935.5451607584503,94972.75891751869
987.4,15985.044146988503,935.7451607584502,93916.61285979438
987.6,15379.88233310751,935.9451607584502,92748.19943292087
987.8,14758.672478330685,936.1451607584502,91664.85419921383
988.0,14317.211886549678,936.3451607584502,90581.61026457194
988.2,13851.123204793603,936.5451607584503,89386.24016118249
988.4,13371.359532095035,936.7451607584502,88520.78552404462
988.6,12874.089556903884,936.9451607584502,86855.83444677058
988.8,12460.493425886367,937.1451607584502,85930.49661038654
989.0,11936.86439579337,937.3451607584502,85047.19715567207
989.2,11470.593175224227,937.5451607584503,83878.70069134455
989.4,11082.623881073883,937.7451607584502,82798.05384737898
989.6,10858.723663037732,937.9451607584502,82037.75459004958
989.8,10514.880287736612,938.1451607584502,81174.60166675391
990.0,10165.009533536362,938.3451607584502,79429.90699690934
990.2,9933.85928374563,938.5451607584503,78701.09812150292
990.4,9677.634713257372,938.7451607584502,77746.7504477212
990.6,9401.41595525218,938.9451607584502,77184.73276323875
990.8,9140.46964599964,939.1451607584502,75993.03245617446
991.0,8850.448571529432,939.3451607584502,74896.26466242725
991.2,8582.461203261806,939.5451607584503,74147.82903073174
991.4,8280.575192000044,939.7451607584502,73332.3470085777
991.6,8025.461352131965,939.9451607584502,71979.03590863214
991.8,7890.303121295825,940.1451607584502,71374.50525686509
992.0,7707.835953482594,940.3451607584502,70593.30691631485
992.2,7513.7340860384065,940.5451607584503,69862.73115667634
992.4,7360.018671639061,940.7451607584502,68420.44082208854
992.6,7233.045253265084,940.9451607584502,67550.83091731789
992.8,7097.279505211895,941.1451607584502,66909.41782612853
993.0,6953.948813863201,941.3451607584502,66239.08244921487
993.2,6773.053954626634,941.5451607584503,65401.34086205212
993.4,6564.497614030354,941.7451607584502,64451.01883775749
993.6,6370.418058157728,941.9451607584502,63729.67946172082
993.8,6200.583797900705,942.1451607584502,62976.16552980068
994.0,6107.975394213247,942.3451607584502,61792.18422492962
994.2,6044.250169724463,942.5451607584503,61133.60975649628
994.4,5936.027798744042,942.7451607584502,60601.14632167173
994.6,5834.283086457175,942.9451607584502,59932.37538096948
994.8,5796.518566050299,943.1451607584502,58976.67978479051
995.0,5724.809119723798,943.3451607584502,58489.02436931201
995.2,5582.228327496288,943.5451607584503,57253.43869429852
995.4,5421.95275464967,943.7451607584502,56612.43288094995
995.6,5325.914643652304,943.9451607584502,56110.7212276048
995.8,5182.250115206082,944.1451607584502,55343.54740143995
996.0,5071.93977152195,944.3451607584502,54668.041259332145
996.2,5025.718057224637,944.5451607584503,54219.57426788476
996.4,5038.791951440798,944.7451607584502,53120.66390109277
996.6,5002.917932443287,944.9451607584502,52370.63629188143
996.8,4890.930704477823,945.1451607584502,51873.22028925631
997.0,4788.562870630607,945.3451607584502,51118.63971991345
997.2,4718.56745620741,945.5451607584503,50719.00821589084
997.4,4681.867114770232,945.7451607584502,50141.909921682905
997.6,4603.588788495604,945.9451607584502,49524.392572354016
997.8,4507.437678482452,946.1451607584502,48532.594138509405
998.0,4431.638028877648,946.3451607584502,48033.73593875175
998.2,4393.49975290973,946.5451607584503,47441.31964695697
998.4,4347.93274089356,946.7451607584502,46606.569497916156
998.6,4295.5714993899255,946.9451607584502,46278.77194805379
998.8,4230.071730033052,947.1451607584502,45670.60120666233
999.0,4222.9776563027,947.3451607584502,45155.429921022784
999.2,4177.980421207123,947.5451607584503,44721.1118441214
999.4,4106.107579028139,947.7451607584502,43828.16471599601
999.6,4026.9278949264117,947.9451607584502,43260.1755577264
999.8,3997.253837971979,948.1451607584502,42549.84128557239
,,948.3451607584502,42135.89923587412
,,948.5451607584503,41680.576782243515
,,948.7451607584502,41246.26315643737
,,948.9451607584502,40643.02565617235
,,949.1451607584502,40204.061006205535
,,949.3451607584502,39349.93241305621
,,949.5451607584503,38925.89285868506
,,949.7451607584502,38245.054640220646
,,949.9451607584502,37959.9833764952
,,950.1451607584502,37544.45154650306
,,950.3451607584502,37010.70765309023
,,950.5451607584503,36673.70653499051
,,950.7451607584502,36002.7078325428
,,950.9451607584502,35629.035905773104
,,951.1451607584502,34834.61203868372
,,951.3451607584502,34474.25388755582
,,951.5451607584503,33968.580697760175
,,951.7451607584502,33644.52326014846
,,951.9451607584502,33255.28879602637
,,952.1451607584502,32871.669497714785
,,952.3451607584502,32417.73868062552
,,952.5451607584503,32058.82401454037
,,952.7451607584502,31376.7218533058
,,952.9451607584502,30709.154634632043
,,953.1451607584502,30437.903245531077
,,953.3451607584502,30003.635863143263
,,953.5451607584503,29707.776382127595
,,953.7451607584502,29398.22753199594
,,953.9451607584502,29039.668206349885
,,954.1451607584502,28663.117854335054
,,954.3451607584502,28374.357660224712
,,954.5451607584503,27772.931756748552
,,954.7451607584502,27132.010696360612
,,954.9451607584502,26766.430417888052
,,955.1451607584502,26477.34716864913
,,955.3451607584502,26121.74679475717
,,955.5451607584503,25864.020369098846
,,955.7451607584502,25589.800882815543
,,955.9451607584502,25322.51457789689
,,956.1451607584502,24991.35015136669
,,956.3451607584502,24667.023767152736
,,956.5451607584503,24051.975259735194
,,956.7451607584502,23526.1317974524
,,956.9451607584502,23171.374353010848
,,957.1451607584502,22866.863658485796
,,957.3451607584502,22633.544092868848
,,957.5451607584503,22420.53167096998
,,957.7451607584502,22220.477646741874
,,957.9451607584502,21895.660959391244
,,958.1451607584502,21642.212073056086
,,958.3451607584502,21293.798613214425
,,958.5451607584503,20673.832447359837
,,958.7451607584502,20203.763662774352
,,958.9451607584502,19921.321243078848
,,959.1451607584502,19694.063344356087
,,959.3451607584502,19438.12263381769
,,959.5451607584503,19229.054040003888
,,959.7451607584502,19020.319168983227
,,959.9451607584502,18827.55639416583
,,960.1451607584502,18637.41081432306
,,960.3451607584502,18447.570113125475
,,960.5451607584503,18146.001147137184
,,960.7451607584502,17704.271156124352
,,960.9451607584502,17095.538047950155
,,961.1451607584502,16733.443231525365
,,961.3451607584502,16525.77475450868
,,961.5451607584503,16317.452133383136
,,961.7451607584502,16165.678545229019
,,961.9451607584502,15985.230996114833
,,962.1451607584502,15809.073587637971
,,962.3451607584502,15651.323258363904
,,962.5451607584503,15438.938447800363
,,962.7451607584502,15297.916070919042
,,962.9451607584502,15119.561555287151
,,963.1451607584502,14969.896672501382
,,963.3451607584502,14136.375652916497
,,963.5451607584503,13783.498438083145
,,963.7451607584502,13583.200443781758
,,963.9451607584502,13395.220990971138
,,964.1451607584502,13273.16998298803
,,964.3451607584502,13110.533028041158
,,964.5451607584503,12975.682889030295
,,964.7451607584502,12812.562873004787
,,964.9451607584502,12648.418038759659
,,965.1451607584502,12507.278440263968
,,965.3451607584502,12329.676807885951
,,965.5451607584503,12220.204184565257
,,965.7451607584502,12058.588379293733
,,965.9451607584502,11941.948096338761
,,966.1451607584502,11188.834519731337
,,966.3451607584502,10937.78802184849
,,966.5451607584503,10787.339490601966
,,966.7451607584502,10600.761304407999
,,966.9451607584502,10495.908769366688
,,967.1451607584502,10335.017873077632
,,967.3451607584502,10230.823706486153
,,967.5451607584503,10074.795244801171
,,967.7451607584502,9941.805990617522
,,967.9451607584502,9817.878097997425
,,968.1451607584502,9673.8597875269
,,968.3451607584502,9561.027145289827
,,968.5451607584503,9430.507358043993
,,968.7451607584502,9313.67772005093
,,968.9451607584502,9101.944694289496
,,969.1451607584502,8760.140897593437
,,969.3451607584502,8500.939126727693
,,969.5451607584503,8334.59716493292
,,969.7451607584502,8170.082301269332
,,969.9451607584502,8029.102048855162
,,970.1451607584502,7917.780294491659
,,970.3451607584502,7786.932048369204
,,970.5451607584503,7631.471410019542
,,970.7451607584502,7535.144223446082
,,970.9451607584502,7415.0742451375145
,,971.1451607584502,7314.650785523323
,,971.3451607584502,7192.442869406437
,,971.5451607584503,7092.6710574849585
,,971.7451607584502,6966.197056000155
,,971.9451607584502,6846.045592778407
,,972.1451607584502,6729.110545054646
,,972.3451607584502,6585.583340296787
,,972.5451607584503,6477.080331685463
,,972.7451607584502,6278.997421264005
,,972.9451607584502,6120.972612930413
,,973.1451607584502,5982.518657220958
,,973.3451607584502,5815.5565143636895
,,973.5451607584503,5683.042309235492
,,973.7451607584502,5549.7732213243435
,,973.9451607584502,5420.269817761963
,,974.1451607584502,5290.284655903091
,,974.3451607584502,5172.795763399257
,,974.5451607584503,5054.406255963344
,,974.7451607584502,4948.976481393387
,,974.9451607584502,4840.5323975771735
,,975.1451607584502,4731.580851451466
,,975.3451607584502,4632.847740486017
,,975.5451607584503,4519.607945077479
,,975.7451607584502,4391.852338282637
,,975.9451607584502,4294.947234803379
,,976.1451607584502,4170.687658752279
,,976.3451607584502,4053.155469527921
,,976.5451607584503,3940.5562201673165
,,976.7451607584502,3798.85395975002
,,976.9451607584502,3681.858513325956
,,977.1451607584502,3555.851371844879
,,977.3451607584502,3438.4816826633582
,,977.5451607584503,3298.1700527212283
,,977.7451607584502,3163.818034307712
,,977.9451607584502,2994.9378582476033
,,978.1451607584502,2831.179017443603
,,978.3451607584502,2752.67760725904
,,978.5451607584503,2572.019524661221
,,978.7451607584502,2409.5975194835164
,,978.9451607584502,2268.7132664534674
,,979.1451607584502,2141.1789854666763
,,979.3451607584502,2037.6214441081802
,,979.5451607584503,1892.7031319662701
,,979.7451607584502,1769.7132551241573
,,979.9451607584502,1668.0708604264507
,,980.1451607584502,1528.5377913989291
,,980.3451607584502,1411.8916025023952
,,980.5451607584503,1312.412609559502
,,980.7451607584502,1183.4232443935175
,,980.9451607584502,1081.7628583985872
,,981.1451607584502,995.8800816041795
,,981.3451607584502,886.1564733877295
,,981.5451607584503,799.9172694784693
,,981.7451607584502,730.6208132508741
,,981.9451607584502,641.9532966529906
,,982.1451607584502,572.3865822598467
,,982.3451607584502,526.97560343213
,,982.5451607584503,461.5642799061562
,,982.7451607584502,412.1139672069054
,,982.9451607584502,382.49905801900223
,,983.1451607584502,336.6702272987456
,,983.3451607584502,312.9482384188348
,,983.5451607584503,286.7712673863737
,,983.7451607584502,255.92268530120606
,,983.9451607584502,240.05961779254932
,,984.1451607584502,220.02279086644333
,,984.3451607584502,204.29043509247842
,,984.5451607584503,191.48624683877568
,,984.7451607584502,173.7301717770584
,,984.9451607584502,159.50069737384555
,,985.1451607584502,147.56348673877227
,,985.3451607584502,131.27700516525294
,,985.5451607584503,118.44554308737949
,,985.7451607584502,108.15243405042882
,,985.9451607584502,95.21953695987472
,,986.1451607584502,85.09525409425098
,,986.3451607584502,77.6208002082124
,,986.5451607584503,68.69751386570805
,,986.7451607584502,62.22330317525117
,,986.9451607584502,57.81758857330878
,,987.1451607584502,51.98837242558221
,,987.3451607584502,47.20881819952336
,,987.5451607584503,44.24085004290058
,,987.7451607584502,39.48741531485971
,,987.9451607584502,36.03004140673417
,,988.1451607584502,32.78353982651424
,,988.3451607584502,29.06762854319627
,,988.5451607584503,25.501846428845667
,,988.7451607584502,23.591458989506492
,,988.9451607584502,20.05503559490701
,,989.1451607584502,18.332815445882776
,,989.3451607584502,16.34478006972996
,,989.5451607584503,14.865052455257292
,,989.7451607584502,13.062434992858055
,,989.9451607584502,12.350892342329304
,,990.1451607584502,10.626447943482875
,,990.3451607584502,9.778782292002308
,,990.5451607584503,8.564493127093323
,,990.7451607584502,7.593732863685625
,,990.9451607584502,6.957599850240394
,,991.1451607584502,5.987528026285893
,,991.3451607584502,5.386463814185338
,,991.5451607584503,4.912626033333177
,,991.7451607584502,4.342879189350083
,,991.9451607584502,3.9409849480447394
,,992.1451607584502,3.639807086468473
,,992.3451607584502,3.2028523356370426
,,992.5451607584503,2.8201773036856523
,,992.7451607584502,2.588224684364412
,,992.9451607584502,2.2060662249244363
,,993.1451607584502,1.9758040418505305
,,993.3451607584502,1.7815077145224676
,,993.5451607584503,1.5802421248769083
,,993.7451607584502,1.4037484300575365
,,993.9451607584502,1.3055222581244892
,,994.1451607584502,1.1203878590314844
,,994.3451607584502,1.0080194476441506
,,994.5451607584503,0.911715693273733
,,994.7451607584502,0.7690482261958986
,,994.9451607584502,0.6918683884351985
,,995.1451607584502,0.6243904248714567
,,995.3451607584502,0.5525622840608851
,,995.5451607584503,0.4803670505857358
,,995.7451607584502,0.44783398079772924
,,995.9451607584502,0.3763916997218243
,,996.1451607584502,0.33623555875715333
,,996.3451607584502,0.29250477009007547
,,996.5451607584503,0.25456561205932565
,,996.7451607584502,0.23094171255126453
,,996.9451607584502,0.20837304053692643
,,997.1451607584502,0.1815108597074055
,,997.3451607584502,0.15398996415386132
,,997.5451607584503,0.1419294088561119
,,997.7451607584502,0.11561735214895988
,,997.9451607584502,0.10422328604729791
,,998.1451607584502,0.0969955282983233
,,998.3451607584502,0.07886497791979027
,,998.5451607584503,0.07270914407614111
,,998.7451607584502,0.062101850088474624
,,998.9451607584502,0.054607885322750994
,,999.1451607584502,0.04850886594358505
,,999.3451607584502,0.04119279966795508
,,999.5451607584503,0.03634983299379495
,,999.7451607584502,0.03364778162109427
,,999.9451607584502,0.028695169755857605
,,1000.1451607584502,0.025087573157756837
,,1000.3451607584502,0.022262064481144317
,,1000.5451607584503,0.01883572391994378
,,1000.7451607584502,0.016502481168714528
,,1000.9451607584502,0.015276950098386696
,,1001.1451607584502,0.012841014934569298
,,1001.3451607584502,0.011251604233028827
,,1001.5451607584503,0.010030914586129959
,,1001.7451607584502,0.00840368794374303
,,1001.9451607584502,0.007380830351233589
,,1002.1451607584502,0.006730740551572343
,,1002.3451607584502,0.005679747047176219
,,1002.5451607584503,0.004971135997970683
,,1002.7451607584502,0.0044020861427749615
,,1002.9451607584502,0.0036896664567370287
,,1003.1451607584502,0.0031981104152141917
,,1003.3451607584502,0.002934053906885847
,,1003.5451607584503,0.002472074770041821
,,1003.7451607584502,0.002110685096118465
,,1003.9451607584502,0.0018926449629165039
,,1004.1451607584502,0.0015399053621030093
,,1004.3451607584502,0.0013630021218709806
,,1004.5451607584503,0.0012377508992958398
,,1004.7451607584502,0.0010203241422854835
,,1004.9451607584502,8.689803342599245E-4
,,1005.1451607584502,7.659586856563831E-4
,,1005.3451607584502,6.260648787758525E-4
,,1005.5451607584503,5.541882730690914E-4
,,1005.7451607584502,4.806019609485613E-4
,,1005.9451607584502,3.995443880825795E-4
,,1006.1451607584502,3.177884738738133E-4
,,1006.3451607584502,2.9565426678987455E-4
,,1006.5451607584503,2.305112161913857E-4
,,1006.7451607584502,1.9897490161233013E-4
,,1006.9451607584502,1.6388646113275768E-4
,,1007.1451607584502,1.2937595079910407E-4
,,1007.3451607584502,9.541489874133476E-5
,,1007.5451607584503,8.821790499099303E-5
,,1007.7451607584502,5.540145957101534E-5
,,1007.9451607584502,4.58982311158898E-5
,,1008.1451607584502,2.6351823710007537E-5

